LapGym -- An Open Source Framework for Reinforcement Learning in Robot-Assisted Laparoscopic Surgery

Recent advances in reinforcement learning (RL) have increased the promise of introducing cognitive assistance and automation to robot-assisted laparoscopic surgery (RALS). However, progress in algorithms and methods depends on the availability of standardized learning environments that represent skills relevant to RALS. We present LapGym, a framework for building RL environments for RALS that models the challenges posed by surgical tasks, and sofa_env, a diverse suite of 12 environments. Motivated by surgical training, these environments are organized into 4 tracks: Spatial Reasoning, Deformable Object Manipulation & Grasping, Dissection, and Thread Manipulation. Each environment is highly parametrizable for increasing difficulty, resulting in a high performance ceiling for new algorithms. We use Proximal Policy Optimization (PPO) to establish a baseline for model-free RL algorithms, investigating the effect of several environment parameters on task difficulty. Finally, we show that many environments and parameter configurations reflect well-known, open problems in RL research, allowing researchers to continue exploring these fundamental problems in a surgical context. We aim to provide a challenging, standard environment suite for further development of RL for RALS, ultimately helping to realize the full potential of cognitive surgical robotics. LapGym is publicly accessible through GitHub (https://github.com/ScheiklP/lap_gym).

==> data/deflect_spheres.csv <==
global_step,RGBD_True_1,RGBD_True_1_min,RGBD_True_1_max,RGB_False_5,RGB_False_5_min,RGB_False_5_max,RGB_False_1_128,RGB_False_1_128_min,RGB_False_1_128_max,STATE_False_1,STATE_False_1_min,STATE_False_1_max,RGB_False_2,RGB_False_2_min,RGB_False_2_max,RGBD_True_5_128,RGBD_True_5_128_min,RGBD_True_5_128_max,RGB_False_2_128,RGB_False_2_128_min,RGB_False_2_128_max,RGBD_False_5,RGBD_False_5_min,RGBD_False_5_max,RGBD_True_2_128,RGBD_True_2_128_min,RGBD_True_2_128_max,RGB_False_5_128,RGB_False_5_128_min,RGB_False_5_128_max,STATE_True_5,STATE_True_5_min,STATE_True_5_max,RGBD_False_5_128,RGBD_False_5_128_min,RGBD_False_5_128_max,RGBD_True_1_128,RGBD_True_1_128_min,RGBD_True_1_128_max,RGB_True_5_128,RGB_True_5_128_min,RGB_True_5_128_max,RGB_True_2,RGB_True_2_min,RGB_True_2_max,RGBD_False_2_128,RGBD_False_2_128_min,RGBD_False_2_128_max,RGB_True_1_128,RGB_True_1_128_min,RGB_True_1_128_max,STATE_False_5,STATE_False_5_min,STATE_False_5_max,RGBD_True_5,RGBD_True_5_min,RGBD_True_5_max,RGBD_False_1_128,RGBD_False_1_128_min,RGBD_False_1_128_max,RGBD_True_2,RGBD_True_2_min,RGBD_True_2_max,RGB_True_5,RGB_True_5_min,RGB_True_5_max,RGB_False_1,RGB_False_1_min,RGB_False_1_max,RGBD_False_2,RGBD_False_2_min,RGBD_False_2_max,STATE_True_2,STATE_True_2_min,STATE_True_2_max,RGB_True_2_128,RGB_True_2_128_min,RGB_True_2_128_max,RGBD_False_1,RGBD_False_1_min,RGBD_False_1_max,RGB_True_1,RGB_True_1_min,RGB_True_1_max,STATE_False_2,STATE_False_2_min,STATE_False_2_max,STATE_True_1,STATE_True_1_min,STATE_True_1_max
0.1025,6.323662077312742,5.681525990653147,6.9657981639723365,0.16357421875,-0.2990835384716668,0.6262319759716668,18.234911910774432,15.54768806709276,20.922135754456104,43.570481616487825,35.88652533812997,51.25443789484569,5.138454119704281,3.8952161578192723,6.381692081589289,0.10057915581597222,-0.18390165667799713,0.38505996830994155,5.791128029210914,3.054968224271719,8.52728783415011,0.14487130301339288,-0.2648866200270119,0.5546292260537976,1.1357771070753249,0.5467477834635319,1.7248064306871183,0.0,0.0,0.0,1.1303819928850445,-0.69434685326437,2.955110839034459,0.8574334448510474,-0.14223127359823534,1.8570981633003303,8.171336800599544,5.94722991092385,10.395443690275236,0.0,0.0,0.0,1.493630679744618,0.7773042483448299,2.209957111144406,6.126103232015868,4.231724107749726,8.02048235628201,9.563299762811997,8.440342912305645,10.68625661331835,46.24193319074107,34.27427867866072,58.209587702821416,0.0,0.0,0.0,19.723732833491912,16.813734959579108,22.633730707404716,1.4767724168228786,0.6909521037608026,2.262592729884955,0.13484409877232145,-0.24655260780726698,0.5162408053519099,15.657427802940079,13.239276286054624,18.075579319825536,5.017466791822511,2.760098629370377,7.274834954274646,9.332550066612262,6.877305388293068,11.787794744931457,1.4775149633014013,0.0011440928584662002,2.9538858337443368,18.887422643534993,14.431103923353028,23.34374136371696,8.272548101229846,7.177459481207163,9.367636721252529,49.47936336396182,44.22141044911634,54.73731627880731,17.032268644926646,14.935463242376985,19.12907404747631
0.3025,12.041092594368077,9.213073421886307,14.86911176684985,0.6358682499526059,-0.04588074065249624,1.3176172405577082,24.4045736451919,22.016039224321446,26.793108066062356,83.97835373720962,65.67214519537666,102.28456227904258,8.342176937562993,5.486089547857312,11.198264327268676,0.0,0.0,0.0,9.393275956630001,7.004519015631258,11.782032897628744,0.7525939141788687,-0.2593320597362718,1.7645198880940092,2.012024413795628,0.9809867242064899,3.0430621033847656,1.1492877866626647,-0.009399697269216016,2.3079752705945458,28.985964114442343,21.908404670830297,36.06352355805439,2.59314000666082,0.439893720843661,4.746386292477979,11.592573994122041,8.604921362018068,14.580226626226017,0.0432452033547794,-0.07907070282904358,0.16556110953860237,1.5304450578040667,0.5927079022529893,2.468182213355144,14.695198953407939,11.430445737940657,17.959952168875223,10.97017781971853,8.768636255530168,13.171719383906892,98.40135533853267,96.51423707535986,100.28847360170548,0.0,0.0,0.0,25.797315997819485,21.968316182521054,29.62631581311792,1.9393689924848374,0.8392275790373055,3.039510405932369,0.0,0.0,0.0,23.17451721968067,20.927709324493886,25.421325114867454,13.192588866030587,9.78506962164123,16.600108110419942,40.68079552418417,34.24250613070413,47.11908491766421,2.214922255529708,-0.03178157469040828,4.461626085749824,28.88997049600162,27.015258824117,30.764682167886242,10.853123495377371,8.870493386232969,12.835753604521772,91.5390285065946,85.5712603887285,97.50679662446069,39.04853844129097,35.199889428464815,42.89718745411714
0.5025,13.83025410067395,11.3599305272182,16.300577674129702,0.9058248731825086,-0.043752787375640236,1.8554025337406577,24.272760761079446,21.499309844436088,27.04621167772281,92.68686354440067,75.563867938647,109.80985915015435,11.844289960605463,9.037994639832936,14.650585281377992,0.0,0.0,0.0,13.990752609149673,9.381149290763839,18.60035592753551,3.3881564534563196,1.8274921106612825,4.948820796251356,2.3912468471386243,0.682407581649309,4.10008611262794,2.1782267999245875,0.3697692876809121,3.9866843121682627,68.14729284416013,53.290840964787066,83.0037447235332,3.204055116238766,1.5212105542335905,4.886899678243942,12.50495643510168,10.123117385919345,14.886795484284015,0.17313954261803405,-0.3165730360889624,0.6628521213250305,2.081889924548921,0.7793663185011257,3.3844135305967167,16.073503544020078,11.107800607450189,21.03920648058997,13.887085762980112,9.233229277608979,18.540942248351243,99.88445100330172,99.72174794403273,100.04715406257073,0.0,0.0,0.0,27.990726615113342,23.576815015517678,32.40463821470901,3.4964777438180614,1.542268768789452,5.45068671884667,0.0,0.0,0.0,24.979958593756447,23.606277584398796,26.353639603114093,16.37095110431079,11.340605308063429,21.401296900558155,68.4092206494474,62.01139803789539,74.80704326099941,2.222993037462626,0.21690993473717432,4.229076140188077,30.507745420080536,27.35790463834837,33.6575862018127,12.379784812169303,9.672850998702142,15.086718625636465,99.14639080887223,97.79649114400455,100.49629047373992,53.91521399077143,48.81985558756963,59.01057239397323
0.7025,15.20233029917776,12.05864812417447,18.34601247418105,1.3476602133218343,0.38531225344341763,2.310008173200251,27.277829936384652,22.422905239951525,32.13275463281778,93.323606097509,75.50785045053613,111.13936174448187,12.51369064827317,10.48658010771842,14.54080118882792,0.0,0.0,0.0,16.620599036055072,12.549712082708957,20.691485989401187,6.429901710397935,4.347710301316593,8.512093119479278,3.373285323007613,2.1580851275796413,4.5884855184355855,4.296835952811295,1.3439121574311426,7.2497597481914475,82.31528474885539,72.93337933357532,91.69719016413546,8.46971237668717,2.223580502489596,14.715844250884741,12.121841467926062,9.693591562492692,14.550091373359434,0.0,0.0,0.0,3.0412759013413613,0.9196857677074642,5.162866034975258,19.961918345377832,14.896620955889404,25.02721573486626,13.723230291523603,11.3265476043184,16.119912978728806,99.80556495935032,99.5007159790411,100.11041393965954,0.0,0.0,0.0,29.847596432581152,26.54700482918947,33.14818803597284,3.4373893323249285,2.934155251561941,3.9406234130879154,0.0,0.0,0.0,26.677004093849,23.837587329903076,29.516420857794923,19.223828740380938,15.327535188167706,23.120122292594168,75.67375607339581,69.29667104287479,82.05084110391681,2.40196232505168,0.40666213570261894,4.39726251440074,31.78482900742921,28.753300738061927,34.816357276796495,13.18090416568031,12.525343059332469,13.83646527202815,98.91159037800578,96.64906521487515,101.17411554113642,60.93595757976652,51.63822232922956,70.23369283030347
0.9025,14.803107112280342,12.481798569674165,17.124415654886523,2.159562781065306,0.5835934564057711,3.735532105724841,27.654976753823497,23.323122697717714,31.98683080992928,95.47975205268907,83.26472073620226,107.69478336917587,14.609517511128342,10.400326022234072,18.81870900002261,0.138702392578125,-0.2536072168570384,0.5310120020132885,17.436389475279192,14.367111109404023,20.505667841154356,5.104761460384498,3.0282271609084135,7.181295759860584,3.338608701807233,1.4598576022820418,5.2173598013324245,3.861103209873351,1.4090259338523006,6.313180485894401,90.46532391077304,85.44724315086152,95.48340467068456,5.297470758317804,2.6936249749761316,7.901316541659476,14.355735909624117,12.268547139181289,16.442924680066948,0.0,0.0,0.0,2.7449441543783046,1.3686136708491423,4.121274637907467,19.029819308566868,15.657774440702585,22.40186417643115,13.201677775198212,10.680434754861123,15.7229207955353,99.85262807210287,99.46112763426814,100.24412850993758,0.0,0.0,0.0,28.416566418358723,23.958612298933545,32.8745205377839,3.832478198376331,2.6953415309253117,4.96961486582735,0.0,0.0,0.0,26.378225515780162,21.741209080970187,31.015241950590138,22.164481876094648,18.751201991008365,25.577761761180934,79.05656386293312,68.24312966449229,89.86999806137395,2.1803597860879353,0.8315957493664157,3.5291238228094555,33.84729107804535,29.2483829308465,38.4461992252442,12.577423311719773,11.025316616158886,14.129530007280664,99.75745307074654,99.45416085149473,100.06074528999834,70.19568233840296,58.704261013461334,81.6871036633446
1.1025,16.02082393677953,13.17624543614158,18.86540243741748,1.6548395528421775,0.3536905497970514,2.955988555887304,27.928046283733476,23.886204656383352,31.9698879110836,97.216433036551,90.15954046070878,104.27332561239322,14.301587050739126,9.544309659512379,19.058864441965873,0.0,0.0,0.0,16.925883416492105,13.743148176926,20.10861865605821,7.513494436741415,4.534685317930179,10.49230355555265,3.5237644146720988,1.6955050285528768,5.352023800791321,4.591096183411857,1.4855933422864585,7.696599024537254,90.32443818081543,83.81285354393759,96.83602281769328,6.359761130864036,2.602651029439614,10.116871232288457,15.049014194989645,11.556093257762456,18.541935132216835,0.0,0.0,0.0,3.0413366095413887,1.2575015048760765,4.825171714206701,19.535008526312183,15.638063004492153,23.431954048132216,14.4673410167207,10.637181985127626,18.297500048313776,99.81863403320312,99.57400765752831,100.06326040887794,0.33916473388671875,-0.29021700359135894,0.9685464713647964,30.667072618673085,24.964246169364753,36.36989906798142,4.967194528603692,3.351894556745288,6.582494500462094,0.0,0.0,0.0,25.812362907307108,22.84170693355848,28.78301888105573,20.985904340884808,17.700328061952277,24.271480619817343,84.42628169558128,77.4058526483419,91.44671074282066,2.6068469592430707,1.2972351115029404,3.9164588069832007,32.998296914129874,27.626411687209572,38.37018214105018,15.837249096224701,13.488953103274115,18.185545089175285,99.9749755859375,99.90419585442224,100.04575531745274,78.89784129083743,67.64367314081537,90.1520094408595
1.3025,15.773607368072406,12.765334692647476,18.78188004349734,2.2168088205495753,-0.05738057425987951,4.4909982153590295,25.414414647301136,22.74728275944766,28.08154653515461,98.40938154589227,95.0338329462333,101.78493014555126,14.339573561118465,9.219330185423805,19.459816936813127,0.025604248046875,-0.04681550163763592,0.09802399773138591,19.760803553729627,15.769631192492922,23.751975914966334,9.18556710915752,4.833126200609721,13.538008017705316,4.226063859415802,2.0416018488930576,6.410525869938548,4.549914466071813,1.5433126251765725,7.556516306967056,83.08630744486607,61.27129201489247,104.90132287483966,7.230247363246805,3.961066357055757,10.499428369437855,14.075036574781318,11.276655875757106,16.87341727380553,0.0,0.0,0.0,2.599757783668378,1.6107642563234519,3.588751311013304,19.154728545155116,16.089123337594714,22.220333752715522,14.972514121712985,10.813872459838123,19.131155783587843,99.76061721075149,99.4744877849804,100.0467466365226,0.0,0.0,0.0,30.486951001361113,25.561463132286548,35.41243887043567,6.431582478196732,3.8611541767946402,9.002010779598823,0.3595951625279018,-0.3080501743462376,1.0272404994020412,22.765054167752684,19.224354096164078,26.305754239341294,20.929718373215128,16.002268080511524,25.857168665918735,87.91823029137736,76.80497656671616,99.03148401603855,3.2086688102822283,1.6193227014895246,4.798014919074932,32.779302123965714,27.800535428197787,37.758068819733644,13.343228660431508,8.476544702469063,18.209912618393954,99.62521912997828,99.20366536552581,100.04677289443073,81.52996575492007,68.7064863636049,94.35344514623526
1.5025,17.544252878416586,15.296295847874461,19.79220990895871,2.6493522236435303,0.3307452974787236,4.967959149808338,23.19687151131995,19.924177121105423,26.46956590153448,98.93409332121261,97.7338081634743,100.13437847895092,14.118281178963585,11.063061726263824,17.173500631663348,0.21130986574317226,-0.18305556269574497,0.6056752941820895,18.578845447693134,13.721717639608553,23.43597325577771,7.118038618523971,3.2747295979323945,10.961347639115548,3.8799327257960683,1.7086936830203296,6.051171768571807,3.938843905644371,0.7931972582471518,7.084490553041589,90.52715402117464,73.22087829397107,107.83342974837822,6.735503441253756,3.34635395121647,10.12465293129104,14.435466799592858,12.108921860439272,16.762011738746445,0.0,0.0,0.0,2.8162426870360022,1.1691776134140686,4.463307760657936,19.3610086972556,14.734513765108847,23.98750362940235,13.610461504429974,12.089196959506898,15.13172604935305,99.79185013543992,99.54472811038445,100.03897216049538,0.182464599609375,-0.30860381601972636,0.6735330152384763,28.56665748358123,24.79194638446581,32.34136858269665,5.445718029172387,4.3475344312104385,6.543901627134334,0.0,0.0,0.0,23.980533246007667,20.783387494338626,27.177678997676708,22.130713522529277,18.863650478677744,25.39777656638081,92.23713873652456,85.15285650591451,99.3214209671346,2.753836945064306,1.3648064263090642,4.142867463819548,34.57212650684656,30.37575280817314,38.76850020551997,14.49394295346091,10.820800399290748,18.167085507631075,99.74089050292969,99.36804815377472,100.11373285208467,86.14894170372503,72.54073648481265,99.75714692263739
1.7025,18.23695103900328,15.060364061138145,21.413538016868415,3.3392207869275707,1.0116966691797573,5.666744904675385,23.956102949000098,18.62674481265737,29.285461085342824,99.0108136373853,96.96882901597131,101.0527982587993,15.35085139397111,11.152014248881878,19.54968853906034,0.057750883556547616,-0.10559328197285041,0.22109504908594566,18.298360039903528,13.574342194248853,23.0223778855582,6.260609187615181,2.4748578396586085,10.046360535571752,3.714013070220596,1.2511933920097793,6.176832748431413,6.331387333933143,1.014783434583346,11.647991233282939,92.85085335285203,81.94599468700765,103.7557120186964,7.6733581190083555,3.310754106538184,12.035962131478527,14.933334690776043,11.516660932457526,18.35000844909456,0.0,0.0,0.0,2.858464600658602,1.6446862205379795,4.072242980779225,21.256856984712957,15.850768170310744,26.662945799115175,13.804418440412396,10.326286440945816,17.282550439878978,99.7458766150096,99.45370479442549,100.03804843559372,0.40933167700674017,-0.34888783537076284,1.1675511893842432,30.938690592089923,26.62410815259125,35.25327303158859,5.941334130316883,3.583426844296797,8.299241416336969,0.139923095703125,-0.2558391835620509,0.5356853749683008,21.636368053970745,16.126950365368813,27.145785742572677,23.788560806751647,20.15492347247613,27.42219814102716,94.22967155436197,90.27695600833702,98.18238710038692,3.713501219379019,1.0060612663244854,6.420941172433552,32.22135060097028,28.46441045379095,35.97829074814962,14.022588367245243,11.768973183018192,16.276203551472292,99.91609361436632,99.75404160173483,100.0781456269978,88.69773301678082,76.22467197917555,101.17079405438609
1.9024999999999999,17.816657419294092,14.235585865477848,21.397728973110333,3.437246862029286,-0.6781342230053069,7.552627947063879,21.41751512091699,17.88636527743834,24.948664964395636,99.45903184678819,98.52168981169022,100.39637388188616,12.413019186130855,9.469406857574423,15.356631514687285,0.0,0.0,0.0,18.585808901068418,15.532805809855127,21.63881199228171,7.428759145611222,1.8853067632833538,12.97221152793909,4.016801684821821,1.9565064081976977,6.077096961445943,5.235270433052448,0.919493417128947,9.551047448975948,96.06666314861525,90.11808640994657,102.01523988728394,8.571574217005061,3.184846647231194,13.958301786778929,16.997668988691718,13.614287122608893,20.381050854774546,0.0,0.0,0.0,3.610043824765892,2.410290055085454,4.80979759444633,20.989923698341258,18.34379730671133,23.636050089971185,14.908066792815102,11.605759992031143,18.210373593599062,98.74651026727793,97.24839391486975,100.2446266196861,0.3465848650251116,-0.3120275180513762,1.0051972481015994,31.87425773611437,27.48908362648555,36.25943184574319,5.883689191357611,3.273062873002889,8.494315509712333,0.0,0.0,0.0,22.802985717173797,19.86017182079894,25.74579961354865,23.768973457369665,19.575531782043683,27.96241513269565,92.31557978320753,86.85860759977793,97.77255196663712,2.818414383874589,1.073250042936256,4.563578724812922,33.09206018591728,27.612642484309813,38.57147788752475,12.62486921491428,9.31075797240872,15.938980457419841,99.91130828857422,99.74283380875215,100.07978276839629,91.65104199505937,81.80660548073246,101.49547850938627
2.1025,15.989007546397001,11.417016519711986,20.560998573082017,4.594666564413857,-0.43806040346925507,9.62739353229697,26.407538499291842,24.33862639136049,28.476450607223203,99.52653932269716,98.78305474513213,100.27002390026219,12.198351701105747,8.069974455046372,16.326728947165122,0.1396942138671875,-0.255420689804861,0.5348091175392361,18.290656921173067,13.852557393735001,22.728756448611133,8.234998257070602,3.9984949829325718,12.471501531208634,4.3341246240873925,2.588128587969579,6.080120660205206,7.4823779248942515,3.6412793738975746,11.323476475890928,94.89123635763649,88.85425633920767,100.92821637606531,10.81299261290508,5.379181414166443,16.246803811643716,17.22597276894769,14.681360932362402,19.77058460553297,0.1361083984375,-0.2488642876088869,0.521081084483887,3.2195431285399234,1.327972119992632,5.111114137087215,24.8431129075391,18.879668464750285,30.806557350327925,13.688279038075413,11.61924780618176,15.757310269969066,97.90392968424128,95.7930175046902,100.01484186379234,0.33786773681640625,-0.28908546622402714,0.9648209398568397,32.20293806795948,28.082081717201714,36.32379441871725,6.017963167884947,4.6805579856085755,7.355368350161317,0.0,0.0,0.0,21.939660656855608,18.970895315632845,24.908425998078375,26.086871025394537,22.533243964302972,29.6404980864861,94.21891409988751,89.56495686398952,98.87287133578549,3.5570578135960207,1.6854833526925457,5.4286322744994955,30.10935200143573,24.57365311843351,35.64505088443795,13.51011707816791,11.896119230204203,15.124114926131618,99.69646261195945,99.35362879223261,100.03929643168628,95.56958434087221,89.75801227437145,101.38115640737297
2.3024999999999998,18.084472883142595,14.524868551496112,21.644077214789082,2.8322788695408323,0.924238372885871,4.740319366195793,22.574056756692347,19.890614825081865,25.257498688302825,99.88514709472656,99.61017044217971,100.16012374727343,14.407784968786611,11.541884841956172,17.273685095617047,0.0,0.0,0.0,18.346709891514408,15.70479501310427,20.98862476992455,7.6792743530076075,4.613547611116216,10.745001094899,4.17157947751775,2.4608760204205335,5.882282934614967,7.671755567467166,4.077432149256016,11.266078985678316,96.60493627138497,92.65125987721235,100.55861266555759,11.926135559140816,6.705983016005263,17.14628810227637,19.60739613401545,13.601913215329366,25.612879052701537,0.38820103236607145,-0.7097972974325987,1.4861993621647416,2.836381257294505,1.4885491144836933,4.184213400105317,25.903028122846354,21.30387701360405,30.50217923208866,14.668414079771077,10.645095331404766,18.69173282813739,98.02286342261448,96.1246480629893,99.92107878223968,0.0719137752757353,-0.13148909735705636,0.27531664790852695,29.620752009962764,22.249372641621967,36.99213137830356,6.570206759036741,4.293414543478309,8.846998974595174,0.0,0.0,0.0,20.91128520652702,17.391153048561815,24.431417364492223,25.694545567485182,21.379849479255675,30.009241655714693,96.46025132938344,92.61954782806308,100.3009548307038,3.46151925571863,1.094883526067824,5.828154985369436,33.02393735549399,28.7606744145745,37.28720029641349,13.487608957059221,11.512734936699673,15.462482977418771,99.91661580403645,99.7603185880187,100.07291302005422,96.57336770370065,91.34350363754766,101.80323176985364
2.5025,18.69082339331415,15.361556725699407,22.020090060928897,4.47953844414899,1.7257723287055695,7.23330455959241,22.597290293056833,18.17975444841044,27.014826137703224,99.74386434844045,99.3804430881395,100.10728560874142,13.572119789277714,10.984960089864067,16.15927948869136,0.13449644431089744,-0.2459169469599603,0.5149098355817552,18.181496831364843,15.018886594847563,21.344107067882124,5.564792611262356,2.776583891533306,8.353001330991408,4.750451578428927,2.987532662663752,6.513370494194101,7.763539378130522,3.501638737631949,12.025440018629096,97.29838253583982,93.87399764551381,100.72276742616583,9.86512858922416,4.702380324783112,15.027876853665207,16.210732534066498,11.032630862556688,21.38883420557631,0.0,0.0,0.0,4.355859871431466,1.6433714834480033,7.068348259414929,26.66962626356153,23.160321078972295,30.178931448150763,15.068920246110629,12.052873666059433,18.084966826161825,97.60761310000855,95.9225212523356,99.2927049476815,0.3234354654947917,-0.2759682019592339,0.9228391329488171,30.32160505050231,26.6576507417319,33.98555935927272,6.514437545092335,3.3470649290568937,9.681810161127775,0.0,0.0,0.0,20.75684105754056,18.024962975959326,23.488719139121795,24.200770322395133,19.92725658335268,28.474284061437583,97.0847448017589,93.58095299445807,100.58853660905976,4.1453008348170135,1.9384586649390234,6.352143004695004,32.24670876184878,25.550990122688365,38.9424274010092,14.329696354883525,12.405526518545024,16.253866191222027,99.72550770593067,99.1875341659306,100.26348124593073,97.58530035621253,94.83912691982054,100.33147379260453
2.7024999999999997,18.792974024481744,15.91376039740971,21.672187651553777,2.6251414823201142,-0.1105906602985686,5.360873624938797,24.08599635398422,19.47082768204701,28.701165025921433,99.76199572014086,99.52640786598465,99.99758357429708,13.576964289424126,9.053708845862095,18.100219732986154,0.26275634765625,-0.3377682680021841,0.8632809633146842,20.68923390233425,16.48533167107737,24.89313613359113,5.197930069188312,1.5748208735780769,8.821039264798546,4.824103256256173,2.460250299587345,7.187956212925001,8.844935557636346,6.403238734972437,11.286632380300253,97.60411989946903,94.61622962775917,100.59201017117888,12.338195488480421,5.24888221303369,19.42750876392715,16.688237932411287,14.776078679954713,18.600397184867862,0.137939453125,-0.25221223766640555,0.5280911439164055,3.5766439347978998,2.414525156784133,4.738762712811666,28.496933414944937,24.42973055161558,32.56413627827429,15.475623881421766,11.473061278850604,19.478186483992925,98.8505379372689,98.0002264872353,99.70084938730248,0.3403727213541667,-0.3006853743431382,0.9814308170514714,28.748776039712904,23.82259858020814,33.674953499217665,6.646408037017778,4.072559418381287,9.22025665565427,0.14811197916666666,-0.27081196020817594,0.5670359185415093,21.775083121190605,18.52353209157243,25.02663415080878,21.289009986519588,15.101818122200624,27.476201850838557,96.8343517622311,92.38769092688986,101.28101259757234,2.8662117248380405,1.0727452487337281,4.659678200942353,31.5011212399973,26.00556140487635,36.996681075118246,14.053859793262562,10.54520347233971,17.562516114185417,99.9285380045573,99.76693966961342,100.09013633950117,98.6652307331476,97.48715777835748,99.8433036879377
2.9025,19.19503373677221,14.81263665267517,23.57743082086925,1.9853006642517033,-0.25202582867326523,4.222627157176671,24.324835534126997,21.1608827337234,27.48878833453059,99.55365468034842,98.91297049350194,100.19433886719486,12.16715666279063,8.92826491881684,15.406048406764416,0.6827436174665179,-0.32048418409374935,1.6859714190267852,21.285606797347537,14.810253970840076,27.760959623854998,6.466620123399694,3.920656697546431,9.012583549252955,6.269457675344666,3.3998983897768924,9.13901696091244,10.757141601760326,6.312956144069323,15.201327059451328,96.95318797278027,90.70768042769971,103.19869551786083,12.281282934464555,5.3006281489097224,19.261937720019386,20.344156317345213,17.559232957759114,23.129079676931312,0.0,0.0,0.0,3.425500560857463,1.6977807739500317,5.153220347764894,27.871312912356434,22.326999655965736,33.41562616874713,15.408746319827,13.92520800182819,16.892284637825806,99.44428097943724,98.841874655255,100.04668730361948,0.0,0.0,0.0,30.898393804098855,26.593384561841678,35.20340304635604,5.557773410129367,3.866699203188275,7.248847617070458,0.20283835274832593,-0.17355900423386225,0.5792357097305141,21.496521533354006,19.48770472507623,23.505338341631784,22.14556673016616,16.584391290876038,27.706742169456284,98.08608029579045,94.49220170963673,101.67995888194419,3.564008619457068,2.1496183840497753,4.97839885486436,28.58081753398559,21.561636474399265,35.59999859357192,15.514465648334822,12.791917242777966,18.237014053891677,99.89334271583722,99.70840331781801,100.07828211385643,99.24070131105196,98.66112646532763,99.8202761567763
3.1025,19.150053369251932,16.086743181297454,22.21336355720641,3.385633383306418,1.670028357441087,5.101238409171749,23.567321884314463,20.124821063898544,27.009822704730386,99.56545342339409,99.02683272540027,100.10407412138791,13.922659724777336,11.563297675494528,16.282021774060144,0.2391110374813988,-0.24210763464219176,0.7203297096049893,22.531963799196276,14.829243715028781,30.234683883363765,6.207423938989629,2.3530061747094018,10.061841703269856,6.812856947096144,4.4050649985564805,9.220648895635806,9.872018981525516,4.830150944179645,14.913887018871385,96.00866034341125,89.34527976468722,102.6720409221353,18.839701851783857,8.62144060462403,29.057963098943684,18.60134936131189,15.879727444053199,21.32297127857058,0.0,0.0,0.0,3.9806254605617832,1.7586730729988582,6.202577848124709,28.2342535050422,24.00781161242839,32.46069539765601,14.779083336601474,12.016618147946353,17.54154852525659,99.59159897312973,99.12341494222021,100.05978300403926,0.2792945630622633,-0.2389269322043807,0.7975160583289072,30.072663141603456,25.61483717548823,34.53048910771868,8.145850893507111,6.067256861429554,10.224444925584669,0.17437744140625,-0.3188364438110269,0.6675913266235268,22.894152659253237,20.227070854425314,25.561234464081156,22.447013686391678,16.57479601055655,28.319231362226805,97.60943629937772,94.8448151558859,100.37405744286954,4.337515775295653,2.191213472253849,6.483818078337459,29.167491259436684,24.113949440330604,34.22103307854276,13.060050403624244,10.966442117147222,15.153658690101263,99.76368132091704,99.42550735274938,100.10185528908471,99.52828598022462,99.09228841637602,99.96428354407321
3.3024999999999998,20.06820452460595,16.319936392994386,23.816472656217517,2.656398299821493,0.10095906196718081,5.211837537675805,24.383971746067466,21.66818023226268,27.099763259872255,99.5528298029824,99.11766342727653,99.98799617868828,13.642611910148418,10.565345881009844,16.719877939286988,0.38242419354327317,-0.2952492439141288,1.0600976310006751,25.086391572772705,20.284502134954973,29.888281010590433,6.92407591857131,4.3649970277724455,9.483154809370173,6.358642934408136,4.028016132912704,8.689269735903569,9.170687420586834,6.207709994230914,12.133664846942754,96.36417464300251,89.14741458699555,103.58093469900946,15.627402402139504,7.938280351699118,23.31652445257989,17.27686287321993,14.182487640795454,20.37123810564441,0.0,0.0,0.0,3.6669103741209157,2.4386903231308787,4.895130425110953,26.330496120354553,22.110899283063564,30.550092957645536,16.171439634601104,11.23153886593204,21.11134040327017,99.43174180184148,98.3299968449155,100.53348675876748,0.4623231433686756,-0.1768463073878933,1.1014925941252445,32.83652295538291,28.19468374368079,37.47836216708503,8.331280387195426,6.329721064402843,10.332839709988006,0.16887318004261365,-0.3087723030320617,0.646518663117289,23.204793198251437,19.545073204155884,26.864513192346994,22.477043128399146,16.92644717260246,28.027639084195833,98.14387538629177,96.23302116983741,100.05472960274614,5.092871409118611,0.6494859137290989,9.536256904508122,30.170780588991292,26.104761079025785,34.2368000989568,14.242541015806218,12.304260797306782,16.180821234305654,99.79044342041016,99.57197498245519,100.00891185836514,99.46980702301441,98.64435602013056,100.29525802589828
3.5025,19.1907973739005,14.292199799361702,24.089394948439306,3.216562906901041,0.9977077934347975,5.435418020367284,24.765149171709524,21.67289422180104,27.857404121618007,99.80086887244022,99.4824432334315,100.11929451144894,15.782576915748272,10.618188229203735,20.94696560229281,0.374298095703125,-0.6843767909244389,1.4329729823306891,25.9027861444261,19.56403595476329,32.241536334088906,4.259910463241457,1.5705395297226314,6.949281396760283,7.020640097781354,3.4025645552895827,10.638715640273125,10.020142874764302,4.634497140667191,15.405788608861409,96.01582372497191,88.85388002889212,103.1777674210517,15.711352001562783,11.466581357845692,19.956122645279876,18.48755828316105,13.988010168142742,22.98710639817936,0.45546213785807294,-0.18491808968696546,1.0958423654031113,4.276329427112844,1.4906751904388542,7.061983663786833,27.431043349936935,21.89908022785244,32.963006472021426,14.051996380783224,11.658068293619674,16.445924467946774,99.39685867771959,98.90195495658502,99.89176239885417,0.5061220111268939,-0.07390356961814197,1.0861475918719297,31.453089111802484,27.293361888858946,35.61281633474602,7.021376392828725,5.297902622389321,8.744850163268127,0.0,0.0,0.0,20.61191796679544,17.100346056168487,24.123489877422394,20.448708831558353,15.066273731077379,25.83114393203933,98.70390703961566,97.24434774447387,100.16346633475743,3.9914787406430197,0.20086087351263715,7.7820966077734015,29.015105253905077,25.349588856489337,32.68062165132082,16.471526666418153,13.98722219639246,18.955831136443848,99.87160152859158,99.70774070808146,100.0354623491017,99.65185074579148,99.26657662118045,100.03712487040251
3.7024999999999997,20.350906744690317,16.553475080062775,24.14833840931786,1.109679526236838,-0.2729020773054194,2.4922611297790955,24.58448173187212,18.31840371565849,30.85055974808575,99.11365618278613,97.41769316350644,100.80961920206582,15.41128589776701,11.293590373547328,19.528981421986693,0.49728395333101144,-0.19782619693091402,1.1923941035929368,27.75313396546076,21.22051683845545,34.285751092466064,5.912009456943969,3.0764604926250247,8.747558421262912,8.274222842682743,4.374687598351102,12.173758087014386,10.89168434003334,5.06452055910515,16.718848120961532,95.8237523900644,88.29029533965812,103.35720944047067,18.754877931526693,13.092014267953452,24.417741595099933,16.570244357450196,12.18884681611848,20.951641898781908,0.0,0.0,0.0,4.199089501347488,2.6737443166452834,5.724434686049691,27.867312174110126,21.974162003314724,33.76046234490553,16.417618050219094,12.513874439343306,20.32136166109488,99.56394704182941,98.82185597983043,100.30603810382839,0.6034217134190066,-0.23211742773283214,1.4389608545708452,32.69795730961128,28.337037342712527,37.05887727651003,9.490444323280514,6.9970904682601125,11.983798178300912,0.0,0.0,0.0,19.228296175263853,14.47953696364891,23.9770553868788,19.387265337464832,15.842869343759517,22.931661331170147,98.72620248387001,97.58525368432574,99.8671512834143,4.570960571587011,1.1253231692274297,8.016597973946594,29.978105894796663,25.72438794215188,34.23182384744145,13.828075911208277,12.00054421145972,15.655607610956835,99.78406234014602,99.57865434200203,99.98947033829,99.84688168480282,99.66422368848276,100.02953968112287
3.9025,18.64922229119754,15.1644280858104,22.134016496584678,3.426110331153577,0.5916940689854218,6.260526593321733,25.04287979812898,21.417303071304005,28.668456524953957,98.94684843033079,96.80996228490974,101.08373457575183,14.87794771802394,10.834682193846639,18.92121324220124,0.7248892312521463,-0.05059298172723674,1.5003714442315292,29.746977542722945,26.831231032137648,32.662724053308246,7.297873343421182,3.5986272283020737,10.997119458540292,7.506197659791038,4.518970097671969,10.493425221910107,14.993695148896109,9.989413390070375,19.99797690772184,97.29834401473751,94.32018226321514,100.27650576625989,21.112817818770104,16.08948259254461,26.1361530449956,19.70056714551613,15.289869543248958,24.111264747783302,0.3312310112847222,-0.6056317655900975,1.2680937881595418,3.070901877996228,0.7606959974586193,5.381107758533837,29.016714504329062,24.76378146643905,33.26964754221907,16.935072894831126,15.514697533640664,18.35544825602159,99.07808685302734,97.76850353949975,100.38767016655494,0.6557414981868718,-0.3661372564101222,1.677620252783866,32.90658688273439,29.05452403451801,36.75864973095077,7.7339340482282815,5.109254052342658,10.358614044113907,0.0,0.0,0.0,19.858082606159975,16.305288256547325,23.410876955772622,17.745533601604947,12.667719090633364,22.82334811257653,98.53563871999805,97.13188735371719,99.93939008627892,5.702247813744039,1.8848938360614977,9.519601791426581,30.876930297870487,27.032867720548243,34.72099287519273,15.07886852966623,11.124752864157783,19.03298419517468,99.72882725896338,99.41155089687965,100.0461036210471,99.52109249054438,99.07544021544517,99.96674476564358
4.1025,20.17724567462722,15.379176648624544,24.975314700629898,2.64406596181097,0.6085136427641038,4.679618280857835,26.17650999999749,21.707964934876458,30.64505506511852,99.20906553117227,97.7216235255931,100.69650753675144,13.404040743048384,9.835000877727001,16.973080608369767,0.5048599243164062,-0.28003454852216797,1.2897543971549805,31.279113626422124,26.236921103339135,36.32130614950511,7.61947871816842,4.978323698084444,10.260633738252395,8.167975127730072,5.7858966062974995,10.550053649162644,15.294618199437688,8.5471740178449,22.042062381030476,97.54060085980821,94.89866365388902,100.18253806572741,21.858748277239297,16.184601091595795,27.5328954628828,18.469456758243965,14.830225550339716,22.10868796614821,0.3620956883285985,-0.32274093667519477,1.0469323133323918,4.568767300796487,3.014043880895137,6.123490720697837,28.90894766128428,20.696962186661928,37.12093313590663,15.16882054204004,11.242726662625884,19.094914421454195,99.63190376245234,99.07060392975924,100.19320359514545,0.8536571337223335,-0.3211357218773104,2.0284499893219774,32.72506448891027,26.867126185178492,38.58300279264205,8.208133196141583,6.134718512088585,10.28154788019458,0.0,0.0,0.0,20.16758054587693,16.892604809186487,23.442556282567377,19.85069585255582,16.922650266452493,22.778741438659146,99.59645383320158,99.27017002758518,99.92273763881798,5.915551013464195,1.90699558415501,9.924106442773379,29.066574624253995,23.767908056725574,34.36524119178242,15.209518476546599,12.764709830762284,17.654327122330916,99.86546471005396,99.7048364446854,100.02609297542251,99.90957641601562,99.7978621036904,100.02129072834084
4.3025,17.945527843425452,15.194966937050738,20.696088749800165,3.8333185216882724,1.915399448874502,5.751237594502043,24.36284357248508,21.915301412089377,26.810385732880782,99.54442806769732,98.95818799827332,100.13066813712132,15.338443252930348,11.911860984307573,18.76502552155312,0.3909776183380478,-0.38068938845898487,1.1626446251350804,31.511063577792637,24.75236771455238,38.26975944103289,7.362932509279956,4.247175931314222,10.478689087245689,8.865290454061151,5.157801280935292,12.572779627187009,16.344172572115674,13.465954076053066,19.22239106817828,97.55647629943205,94.2927652522937,100.82018734657039,21.14138047987966,13.892148410935631,28.39061254882369,21.284699516961172,18.548418065225707,24.020980968696637,0.15818017160790596,-0.28922091636490244,0.6055812595807144,4.17670851071312,1.961722671595344,6.391694349830897,29.839070104347293,22.329968690808002,37.348171517886584,18.51293128811716,12.965423529883461,24.060439046350854,99.30343724267243,98.66842791372936,99.9384465716155,0.3326543172200521,-0.608234176769067,1.2735428112091711,34.03158756309362,29.18729193870781,38.87588318747944,8.908935261749383,6.530890594950373,11.286979928548394,0.0,0.0,0.0,19.04430059471204,16.005039188593493,22.08356200083059,19.634482907041953,16.36161917932614,22.907346634757765,98.5770338644713,97.30414433833904,99.84992339060358,5.456582259328102,2.5479076353868284,8.365256883269376,32.14936639877265,25.281438519741734,39.017294277803565,15.347716009601323,12.871119417576876,17.82431260162577,99.64968654087613,99.25012634070025,100.049246741052,99.6812967936198,99.16117648021135,100.20141710702823
4.5024999999999995,18.818606659536126,15.755979715334318,21.881233603737936,5.512083713507358,2.3878143097405933,8.636353117274123,26.677647145853218,22.961715608031184,30.393578683675248,99.8641085383868,99.65186944401896,100.07634763275463,12.355350466861697,9.537866828567932,15.172834105155463,0.3541693308996776,-0.47076686762963177,1.179105529428987,30.43993702094846,25.869192269957033,35.010681771939886,8.028194571873302,5.612588333469193,10.443800810277413,10.44502452577986,7.904985046232318,12.985064005327402,16.167365222119358,10.731696532184026,21.60303391205469,96.62918468522464,89.2585794195551,103.99978995089418,26.534503386257708,15.704340695411068,37.364666077104346,21.639443621187375,18.77835157131111,24.50053567106364,0.188262939453125,-0.3442250650805434,0.7207509439867934,5.4859555091255805,2.90186641206605,8.070044606185112,29.78320454100582,23.453002892765156,36.11340618924648,15.945519275820057,12.966991970134611,18.924046581505504,99.22950257847228,98.33049005922328,100.12851509772128,0.23285255597267318,-0.2073942144688529,0.6730993264141992,34.141383121519915,30.639441665338225,37.643324577701605,9.983425837773066,7.7948189899211835,12.172032685624949,0.17771402994791666,-0.3249371528047275,0.6803652127005608,20.317361701235583,15.046422615538347,25.588300786932823,20.63268499392959,16.973929743841467,24.291440244017714,99.04832864066454,98.49652908312639,99.60012819820268,6.040657234929492,3.3995102753289332,8.68180419453005,30.16178747314929,26.247645489413436,34.07592945688514,17.462893136018064,15.574826502623928,19.350959769412203,99.88038804796007,99.6338587747805,100.12691732113963,99.82935063525883,99.62273141526526,100.03596985525243
4.7025,18.788191088274022,15.312897207450979,22.263484969097068,3.639093588957023,0.5937603524205276,6.684426825493518,26.27604435969304,21.710383358924645,30.841705360461436,99.75131734212239,99.49542826483236,100.00720641941243,13.587614680945867,10.133414471804016,17.04181489008772,0.23345184326171875,-0.4268496825417227,0.8937533690651602,34.28226774687364,27.805390252934554,40.75914524081273,5.6827087809336465,3.2358740498591483,8.129543512008144,9.094260701964865,4.678379979252981,13.51014142467675,17.29413216659067,13.478014962078372,21.110249371102967,96.41669197129045,89.40474015368885,103.42864378889205,24.53229752389442,14.13019111699095,34.934403930797885,22.172655181586347,17.66212505033785,26.68318531283484,0.0,0.0,0.0,5.294368135474775,2.763520937276282,7.825215333673269,29.958565961371526,23.89176629707784,36.02536562566521,18.434333427155067,14.231386771792993,22.63728008251714,99.36259172453181,98.58667745546718,100.13850599359645,0.14828850241268382,-0.2711347200993419,0.5677117249247096,36.75440361447212,31.617445252375287,41.89136197656895,8.868666143816442,5.961108314094537,11.776223973538347,0.17664591471354163,-0.3229841819378416,0.6762760113649249,21.56286136970126,19.318758773717672,23.806963965684844,18.442401117442976,13.962576722072148,22.922225512813803,99.52245104443895,99.02954651838493,100.01535557049297,5.973120920274845,2.7393944744939747,9.206847366055715,32.751681434400574,29.807849102449612,35.69551376635154,15.225612318256458,12.09355242477043,18.357672211742486,99.77195237531048,99.40550193864385,100.1384028119771,99.65994956276633,99.41368612683257,99.90621299870008
4.9025,19.981736378611426,16.393777045584695,23.569695711638154,2.2658833944359995,0.4640988829527962,4.067667905919203,26.408782776958507,21.420512088152567,31.397053465764447,99.64088978292622,99.28929988112417,99.99247968472828,14.288684054797113,10.556210430922386,18.02115767867184,1.375366199928273,0.062317378142322244,2.6884150217142233,33.420308026857334,28.165554365077515,38.67506168863716,9.422879158626273,5.736946876380062,13.108811440872485,10.506526377253113,6.246228987640053,14.766823766866171,18.378836245190236,11.644846212648094,25.11282627773238,95.13440421154502,83.85154292191963,106.4172655011704,27.475065686439105,18.12536906923026,36.82476230364795,22.852995906131554,19.475602725071322,26.230389087191785,0.26791163853236605,-0.24456486699291313,0.7803881440576452,5.505887397272124,2.5285245332986,8.483250261245649,33.68364637741275,27.638933771868434,39.72835898295707,18.818416167517267,14.743360530286548,22.893471804747982,99.000158935034,98.63915966742941,99.36115820263856,0.1707981654575893,-0.31229199857954415,0.6538883294947226,33.41063256209014,28.557792100885766,38.26347302329452,8.313566979653157,5.373279366039722,11.253854593266592,0.12976113851968343,-0.23725878540733691,0.4967810624467038,21.705614454480287,18.72814581889052,24.683083090070053,18.94469472431406,14.779373805659368,23.11001564296875,99.13825267749827,97.89381556721854,100.382689787778,7.831700928198634,1.6089852397251247,14.054416616672144,31.61918053583231,26.858583759871767,36.37977731179285,16.610156402037802,12.876380528907275,20.343932275168328,99.96284484863281,99.85775421068182,100.06793548658382,99.50851137675937,99.01897135336176,99.99805140015697
5.1025,20.767894968311335,18.127198116921257,23.408591819701414,4.902328093185027,-0.15529265501410608,9.959948841384158,25.555851328290036,20.131745797446083,30.97995685913399,99.77569778244218,99.43935663358955,100.11203893129479,14.969138299740811,12.496748175471874,17.44152842400975,0.8177043369838171,0.0934819111328705,1.5419267628347637,39.230081204579584,31.831732642612863,46.6284297665463,10.317719943136417,5.459441560572452,15.175998325700382,9.430945332736469,6.757929279797417,12.103961385675522,20.764299539724767,14.02084061321181,27.507758466237725,96.36672937048303,88.58325506013199,104.15020368083407,27.58995941401935,20.317235315265044,34.86268351277365,21.30732822246723,17.630577584997702,24.98407885993676,0.0,0.0,0.0,5.12640772050598,3.6426330783587155,6.610182362653244,34.986531784612254,30.541150379624042,39.43191318960047,21.06663593320753,17.75800980117206,24.375262065242996,99.40309342418107,98.69029202763664,100.11589482072549,0.6111711774553572,-0.27853555594503654,1.500877910855751,35.118063380117505,26.959626844810757,43.276499915424246,10.371905889191853,7.135083514893706,13.60872826349,0.0,0.0,0.0,21.783395688770185,19.04547466564547,24.521316711894897,17.96450983126071,13.490638374744263,22.438381287777155,99.52716294545976,98.5530055094949,100.5013203814246,7.028557224575936,2.859237539463181,11.197876909688691,31.50006604337895,27.633344691293082,35.36678739546482,16.319773610855613,12.951752877987794,19.687794343723432,99.80724734351747,99.6326822419184,99.98181244511656,99.75057636607778,99.54687265777153,99.95428007438403
5.302499999999999,19.436257351383478,15.66465704858543,23.207857654181527,3.7643908499149585,0.9761113157286332,6.552670384101283,29.0083197611078,26.09959698449529,31.91704253772031,99.55282693380838,99.06516014047838,100.04049372713837,16.7864357106192,13.125781452564123,20.44708996867428,0.4499181111653646,-0.19402721702764672,1.093863439358376,40.45247737676762,31.840514071187346,49.06444068234789,7.772002931313121,2.5413304992694523,13.002675363356792,10.49546474038236,6.928526278099644,14.062403202665074,21.22306751739631,16.751035266025973,25.695099768766642,95.94766029966416,87.88963711161244,104.00568348771586,29.599400120431383,20.47089501615683,38.727905224705935,23.026465248360477,20.797640179259805,25.255290317461142,0.49844637784090906,-0.9113728774758063,1.9082656331576242,5.902258316078282,3.2513083101320897,8.553208322024474,32.08798502871714,23.96717724855228,40.208792808882,18.0930365605512,15.0031597765576,21.1829133445448,99.54644375755674,98.75176761847504,100.34111989663845,0.45501433753692055,-0.4275634659533052,1.3375921410271463,34.320011197175255,29.773215416590205,38.866806977760305,11.093732754468839,8.683327281472025,13.504138227465651,0.28587765163845485,-0.24651650186393684,0.8182718051408466,20.554846997544196,17.74130473063317,23.36838926445522,22.62844836391988,18.895766533624112,26.361130194215647,99.4803489526695,98.95939273608089,100.00130516925812,6.240817929188176,2.2660912636762927,10.21554459470006,28.849912466246003,21.54543347287082,36.15439145962119,16.565469467337184,13.764991014429512,19.365947920244857,99.95992024739583,99.88078602712397,100.03905446766768,99.53430926610552,99.02136051196476,100.0472580202463
5.5024999999999995,19.974589328604488,17.161192162736956,22.787986494472015,5.546200892607269,2.8706450664150776,8.22175671879946,26.496012367369115,22.193186102312797,30.79883863242543,99.51798109574752,99.02283404782949,100.01312814366553,18.083945401092524,11.827716830005004,24.340173972180047,1.3002329087795172,-0.5518889089468076,3.152354726505842,39.51039502179801,31.442590224874365,47.57819981872166,9.053030557395518,6.101524201698936,12.004536913092101,12.568742400271507,9.569756104999039,15.567728695543975,24.4477331369638,18.564772928982958,30.330693344944642,95.77926043735474,86.46087973748507,105.09764113722441,27.11860856810962,19.813002519576138,34.4242146166431,22.48139420701919,18.11456362653717,26.848224787501206,0.1451873779296875,-0.26546453997741704,0.555839295836792,5.798255851017153,4.045310873954154,7.551200828080153,33.557082611801526,27.42042997325727,39.69373525034578,18.395784170884134,14.297617150817118,22.493951190951147,99.35888425268308,98.69241047131077,100.02535803405539,0.5960115705217635,-0.3053758443614373,1.497398985404964,36.8722845831983,32.19383050651138,41.55073865988522,11.080626041059103,7.643601394960631,14.517650687157577,0.2945285373263889,-0.2511358569663265,0.8401929316191042,20.000456763002855,17.444540701016635,22.556372824989076,23.889870893620156,17.258624917956926,30.52111686928339,99.40475869006752,98.96326488523658,99.84625249489847,8.213559664052807,3.1934306925915554,13.233688635514056,30.293922542793418,24.93429873227774,35.653546353309096,16.60797116941799,14.360297945821266,18.855644393014714,99.8658447265625,99.61711511502432,100.1145743381007,99.5965685544314,99.03657736831676,100.15655974054604
5.7025,21.058022500672344,16.175791411299333,25.940253590045355,5.91715567452567,2.304761068660414,9.529550280390927,28.990395923652855,23.98715444049501,33.9936374068107,99.8810085720486,99.62549242327758,100.13652472081962,15.06554996470761,11.71200155987159,18.419098369543633,1.3327267138988943,0.0724841875361022,2.592969240261686,40.7156091454075,34.50427114690785,46.92694714390715,8.4582257340953,2.082959026331592,14.833492441859008,12.265624138368805,7.8848533362141175,16.646394940523493,27.20978140741562,20.401444150581156,34.01811866425008,95.23310965561708,85.2071062103213,105.25911310091287,30.294866492855522,23.58013357144993,37.00959941426111,24.948587143697864,21.889644611782288,28.00752967561344,0.17308553059895831,-0.31647427904822206,0.6626453402461387,5.4107619448297655,3.361690234008166,7.459833655651366,36.43685081491013,28.55095200091386,44.322749628906394,19.740983051773714,17.74504437893759,21.73692172460984,99.12764184786431,97.57109671533668,100.68418698039194,1.3613825876475412,0.2259284619305052,2.4968367133645772,36.066268603545495,31.52980081381046,40.60273639328052,11.503717927542029,8.91846770314587,14.088968151938186,0.14697701590401785,-0.26873676259315843,0.5626907944011942,22.836449982321312,18.647948433269647,27.02495153137298,22.796821487347195,17.779847080952685,27.813795893741712,99.462151424405,98.93870186388247,99.9856009849275,8.467993889164978,4.294984842505232,12.641002935824725,28.144486632694576,24.575502154533858,31.713471110855295,16.96087127654795,13.43552972019952,20.48621283289638,99.91530354817708,99.79758476314979,100.03302233320437,99.84649839855376,99.58955874272228,100.10343805438526
5.9025,20.403882546295637,15.67214194100472,25.135623151586557,5.717138523703753,1.8568500773239454,9.577426970083561,30.113265131055993,26.297234008857977,33.92929625325401,99.71556924114297,99.28395667296887,100.14718180931708,16.13064681578656,12.713975725530243,19.547317906042874,0.8085680764818949,-0.7757633062165172,2.392899459180307,42.280652909965525,32.25256317922093,52.30874264071013,10.96298509904442,7.148067951537684,14.777902246551156,11.216969748017549,8.364601924413748,14.069337571621352,25.895871766256185,17.880556834277,33.91118669823537,95.15933135990355,84.62828290908053,105.69037981072657,29.049721802716498,19.353637255758578,38.745806349674424,24.788837492675153,21.328341866670044,28.24933311868026,0.18391927083333334,-0.3362829835552075,0.7041215252218742,6.533084298538369,3.820695814922534,9.245472782154204,36.379477918400625,28.449688788289063,44.30926704851218,21.340944842676354,18.283927650160063,24.397962035192645,99.57646682722246,99.11072828655935,100.04220536788557,0.39718489213423297,-0.16116496645680506,0.955534750725271,39.29542961314139,36.02743804166527,42.5634211846175,9.760559436084487,6.411353650692737,13.109765221476238,0.152099609375,-0.2781030514445499,0.5823022701945499,24.82267529712678,19.525383785895638,30.119966808357923,22.613081045727395,16.634714989251037,28.591447102203748,99.56596897336128,99.04657734212115,100.0853606046014,8.240020840026945,2.620193499056215,13.859848180997675,29.099592157863675,25.460338791221144,32.7388455245062,17.663005297712676,14.945259294607775,20.380751300817575,99.94554138183594,99.8413067223577,100.04977604131415,99.87744867234002,99.59033762166617,100.1645597230139
6.1025,20.901467451793717,16.571766780108753,25.231168123478685,5.802676417769649,2.03495353692131,9.570399298617987,32.10857231621183,28.02198286942102,36.19516176300263,99.93784586588541,99.81978810225164,100.05590362951918,15.205680910326965,12.470410054918299,17.940951765735633,1.322107438493852,-0.08513878155154593,2.7293536585392504,41.11146935019628,33.14766370379773,49.07527499659483,10.907449070981766,5.5284945892345725,16.28640355272896,13.726304153216468,9.049440249407729,18.40316805702521,31.696183927045556,24.667078106928347,38.72528974716277,96.00083741179475,86.3482440509625,105.65343077262699,26.72206319600059,18.208733382603775,35.235393009397406,25.443533229217614,21.27437862578026,29.61268783265497,0.3521321614583333,-0.30014338525223666,1.0044077081689033,6.344075615242898,3.668291497169973,9.01985973331582,36.912614609214685,32.19532524323074,41.62990397519863,20.750985039183593,17.063528281793268,24.43844179657392,99.34904594715763,98.76205701719547,99.9360348771198,1.8876187746133872,0.05345518193414084,3.721782367292634,37.93232463854983,31.7280515452491,44.13659773185056,10.571562338510235,7.544789891058958,13.598334785961514,0.14073111794211646,-0.25731659334122087,0.5387788292254537,23.138143943608764,18.756510379586867,27.51977750763066,19.704361531330232,14.477927142405367,24.930795920255093,99.55974130443124,99.2048453706745,99.91463723818799,8.020499714889507,3.9823683300843173,12.058631099694693,29.060901045359138,22.172848808322,35.94895328239628,18.94981385757514,14.889360568082163,23.010267147068117,99.90354097806491,99.7214815828903,100.08560037323953,99.90954553513299,99.74188886181703,100.07720220844895
6.302499999999999,23.91361479153864,20.40484623747486,27.422383345602423,7.113872591587011,3.397046964359439,10.830698218814584,32.52310480941853,25.412251518240037,39.63395810059701,99.83045556534937,99.49405475569412,100.16685637500461,16.20381432651816,12.057979108432665,20.349649544603654,0.9411726452055432,0.014387420360166374,1.86795787005092,44.13848430264456,35.46168496922121,52.81528363606791,12.530329673816915,8.71235377758077,16.34830557005306,13.889583750256215,10.574308668251437,17.204858832260996,29.741124728375564,21.544638778073985,37.93761067867714,95.36014180368028,84.3328694818962,106.38741412546435,30.561092352022783,22.0621712795897,39.06001342445587,22.22267535112128,20.31646575082286,24.128884951419696,0.5078146798270089,-0.5046163620621519,1.5202457217161698,7.27904859508963,4.186029604208251,10.37206758597101,39.12800686935693,33.7321313210738,44.52388241764006,21.254012387187945,15.336679949221251,27.17134482515464,99.22947707945266,98.34480064222284,100.1141535166825,0.651002363725142,-0.10594316908612948,1.4079478965364136,39.79401931878635,36.593381337572424,42.99465730000028,12.00536162654994,9.450836206429017,14.559887046670864,0.4980735778808594,-0.8357066139479286,1.8318537697096473,22.68225895523619,16.94823279797178,28.4162851125006,19.686996789154925,14.089251421196689,25.28474215711316,99.56749374147446,99.26119482212356,99.87379266082537,9.355043812855058,3.76284962689179,14.947237998818325,28.23601163554002,23.561691323454266,32.91033194762577,16.033383391228618,12.742955195658626,19.32381158679861,99.96002197265625,99.84694703572335,100.07309690958917,99.82460385277156,99.56318062969487,100.08602707584826
6.5024999999999995,24.367782125454156,19.651031325764734,29.08453292514358,6.079613645817446,4.425884086730943,7.733343204903948,31.558362901572774,23.690109195953312,39.42661660719223,99.81518924597538,99.41229503927188,100.21808345267888,18.91583822472312,15.720913050531399,22.11076339891484,1.8852762659906825,0.32870443201639726,3.4418480999649677,44.312904003908045,35.303441998991566,53.32236600882452,12.459177488108212,8.723388285416936,16.19496669079949,12.848457970535252,7.398669880684773,18.298246060385733,31.25183603369773,24.31392286699686,38.1897492003986,96.53196286142366,88.845043243699,104.21888247914835,35.06822660456541,25.700456826373564,44.43599638275726,23.70056024378459,20.330437718315544,27.07068276925364,0.07006193462171052,-0.12810314167452974,0.2682270109179508,6.772988978200842,4.920548216158643,8.62542974024304,43.202562398544934,35.678472199951955,50.726652597137914,19.633565538521232,15.777396129048412,23.489734947994055,99.31010410589572,98.80437463696133,99.81583357483011,0.3232609675480769,-0.2887657837822932,0.935287718878447,40.617014949039934,37.806143213515256,43.427886684564605,11.483772223515949,8.993325343286008,13.974219103745888,0.8249134606136864,-0.15792379961761682,1.8077507208449897,25.57209308137025,20.282710007295993,30.86147615544451,23.40086083968585,14.977765111415737,31.823956567955964,99.5972635178339,99.13857404169603,100.05595299397174,8.896806419632446,4.999572213004991,12.7940406262599,29.799990667610555,23.424897472002588,36.17508386321852,18.199520353859864,15.598014541014729,20.801026166704997,99.87348768446181,99.59414371360566,100.15283165531794,99.8712637765067,99.50714275004084,100.23538480297253
6.7025,22.914819890396167,19.797727094402013,26.031912686390324,9.691025100922754,4.74044844841656,14.64160175342895,33.980763021062934,30.113075384220927,37.84845065790495,99.94884490966797,99.804156464604,100.09353335473192,16.941061165562594,13.425610644355915,20.45651168676927,1.9327788723002128,1.0270906450636734,2.8384670995367527,45.05027927841926,35.55824514608778,54.542313410750744,13.30920818767956,6.971718447555098,19.646697927804023,14.235027033493433,11.24674843788668,17.223305629100185,32.44993090575559,22.241794412072025,42.65806739943916,95.82241521999978,87.06829953122637,104.57653090877321,33.0404310643462,22.480585050678904,43.600277078013505,23.96817023018428,20.26236666410348,27.673973796265084,0.6843459815309758,-0.5885406275173392,1.9572325905792907,7.136326092781324,4.64723290449604,9.625419281066607,39.91546778425364,33.8593632139674,45.971572354539894,21.837696942850677,18.101134135788723,25.57425974991263,99.61381676083519,98.94311918028765,100.28451434138273,1.0110279593069278,-0.18185304594139848,2.203908964555254,41.88881105105611,35.941456918997964,47.83616518311425,13.056151397191105,9.741834478359534,16.370468316022674,0.12264251708984375,-0.22424290489421847,0.46952793907390594,24.80615516548027,19.968738754674913,29.643571576285627,24.229042557380502,19.449507074446515,29.008578040314493,99.63254086001888,99.35609582732036,99.90898589271741,9.130234253338573,5.716086113254865,12.544382393422282,30.373623903543294,23.424750376679597,37.32249743040699,18.619357827888926,14.557701905354817,22.681013750423038,99.9638671875,99.86166816053162,100.06606621446836,99.91909450954861,99.7452715546466,100.09291746445061
6.9025,22.827429392559793,19.240555500425227,26.414303284694363,10.443567893824506,6.497450685357187,14.389685102291825,34.8345560938633,29.090719557811774,40.57839262991483,99.79733784993489,99.4678244357,100.1268512641698,17.537895986347404,13.676148215970468,21.39964375672434,1.5522311432193023,0.08619365058196385,3.0182686358566406,48.45351744401372,42.14012388815858,54.76691099986887,11.79223792528623,6.162423457825776,17.422052392746686,14.70867047676909,11.380848937995127,18.036492015543054,39.06413435432272,31.08124708240907,47.04702162623637,95.86467842914267,87.89626114391149,103.83309571437384,36.629385404177114,27.556597216125823,45.70217359222841,24.351657248852813,20.558891483726427,28.144423013979196,0.338104248046875,-0.298852786511533,0.9750612826052829,7.547966728482693,3.7709759728021695,11.324957484163216,44.179815268334075,38.166463636902606,50.193166899765544,22.4234188994885,19.611500614923965,25.235337184053037,99.70501649145986,99.24801486999965,100.16201811292005,1.2604582815459282,-0.2535875282184958,2.774504091310352,39.90430542284043,34.716709528428105,45.091901317252756,13.881748389019203,10.833604870045788,16.929891907992616,0.8872171940620175,-0.1308723335818428,1.9053067217058781,25.570285972080953,21.51171906432151,29.628852879840395,24.485350119960863,18.42979141687936,30.54090882304237,99.84565189906529,99.51008334772568,100.1812204504049,10.460744348030142,6.260705875868243,14.660782820192042,30.491035586245374,24.108624477852068,36.87344669463868,16.462043531194166,12.617034758186579,20.30705230420175,100.0,100.0,100.0,99.94943472055289,99.8064145125943,100.09245492851149
7.1025,23.274617204995018,20.01479256864338,26.534441841346656,10.046074590192278,5.412882133464569,14.679267046919986,35.536838033463596,32.76401003095838,38.30966603596881,99.74608612060547,99.33193438527897,100.16023785593198,19.3648327570516,16.766144270549265,21.96352124355394,1.1789688455871927,0.03864429481526127,2.3192933963591242,47.30243343691666,41.34841903612606,53.256447837707256,11.031134483565207,5.1978452118720915,16.864423755258322,15.877219661036207,11.493022164895267,20.261417157177146,35.17900735344829,24.9926151213458,45.36539958555078,95.32338111293951,86.02419278087567,104.62256944500336,35.828791868203076,24.661729815063023,46.99585392134313,23.942934448415944,21.51773752264683,26.368131374185054,0.0,0.0,0.0,6.920123795955842,4.4174692832805045,9.422778308631178,43.84381504293843,35.9971844860197,51.690445599857156,22.408404804005418,19.516783166853184,25.300026441157648,99.77739546034071,99.49690949850527,100.05788142217615,1.3922758991270954,0.5300948262967441,2.254456971957447,42.15209856275772,35.34316027884508,48.96103684667036,11.958416104376235,7.8565136543401985,16.060318554412273,0.10971069335937501,-0.20059800761299296,0.420019394331743,26.39009994822965,21.2637238806825,31.5164760157768,23.628982266174038,16.902161293957064,30.35580323839101,99.75938871309353,99.4963820257156,100.02239540047147,11.115486264769459,5.563679091073423,16.667293438465496,27.62432052024723,22.278209007438097,32.97043203305637,15.262183510503839,12.613220194314048,17.911146826693628,99.97090657552083,99.8886179445722,100.05319520646947,99.81467419028453,99.51622044303971,100.11312793752936
7.302499999999999,23.425291120043255,20.234272167176247,26.61631007291026,9.844588432688866,6.048141529305999,13.641035336071733,36.57753161024649,32.6764481825466,40.478615037946376,99.90075174967447,99.62003530637018,100.18146819297877,20.247129883084643,16.787317657272656,23.706942108896627,2.2161744424295224,0.07921194026340762,4.3531369445956365,48.574265011997944,43.019346884287664,54.12918313970822,13.061717215203272,8.357914091261149,17.765520339145397,15.07334910156883,11.8712835293176,18.275414673820062,34.73130127517713,27.653048811322527,41.80955373903173,96.1002942039853,87.70725119736342,104.49333721060718,41.30244565143794,31.297670951598032,51.30722035127785,25.532859105455607,19.78204531672942,31.28367289418179,0.7088255807944673,-0.3904493366992872,1.8081004982882218,8.410124836714129,5.3102642798102435,11.509985393618015,43.19811429848815,37.46371512155894,48.93251347541736,21.80728618444255,18.774565983626896,24.8400063852582,99.77008892240978,99.37523810158156,100.16493974323801,1.5098770383804563,0.024752958567916296,2.995001118192996,41.95417331049115,39.74058989716422,44.16775672381808,13.181640978827755,10.839840596480409,15.5234413611751,0.4288509935916263,-0.42322873295710167,1.2809307201403541,25.960657822872303,20.524779174042777,31.396536471701825,24.798280253140053,19.79760027085799,29.79896023542212,99.50783194752391,98.83882508628652,100.17683880876129,14.279197679745103,8.498282613807348,20.060112745682858,31.078159327249438,24.25452969292971,37.90178896156916,19.857004057614024,15.910579040761055,23.80342907446699,99.88567704913997,99.65451699321196,100.116837105068,99.81909827030066,99.55268642083117,100.08551011977013
7.5024999999999995,23.227364569679036,18.800792695449267,27.653936443908812,10.323597358374382,5.18861818331908,15.458576533429683,36.98830603555091,31.527514902532474,42.44909716856935,99.93913922991071,99.80138166837804,100.07689679144337,20.27979977945348,14.726808306355943,25.83279125255102,2.8466409367135683,-0.3070187071152825,6.00030058054242,50.38500680609091,43.74511429818678,57.024899313995036,12.06698381943677,7.26798763446325,16.865980004410293,17.146557620585035,13.841628496754693,20.451486744415377,40.44999582628229,32.19185416566137,48.70813748690322,96.4263288928196,88.97438510083364,103.87827268480557,38.79697509703791,27.657200943458015,49.93674925061781,25.88593770424568,20.878280006287177,30.893595402204188,0.2896355523003472,-0.2625498334010667,0.841820938001761,8.457414802431684,6.017288020457086,10.897541584406282,46.38413165489094,40.57325368986275,52.195009619919134,23.771180744321462,18.341498986636555,29.20086250200637,99.80652364095052,99.57981909642221,100.03322818547882,1.6062896860626352,-0.35549851836205354,3.568077890487324,43.61798272107968,40.98701913648378,46.248946305675574,15.547286501459281,14.349322272934634,16.74525072998393,0.18310546875,-0.3347950057518659,0.7010059432518658,29.577176694450362,23.5888375685215,35.565515820379225,25.357053378689542,19.11056514242034,31.60354161495874,99.88306681315105,99.72153040324329,100.04460322305879,13.278227787783084,6.763896850961474,19.792558724604696,30.926513249210096,24.11939232825727,37.73363417016292,19.950000177681957,17.54576558131641,22.354234774047505,99.92354329427083,99.70729107391773,100.13979551462396,99.65524797315722,99.15976918002869,100.15072676628574
7.7025,23.689498088739793,20.95553224028177,26.423463937197816,12.030913133333337,8.694665892258966,15.36716037440771,37.810065786411975,31.258755081199407,44.36137649162454,99.65944078233507,99.08921535770102,100.22966620696914,21.90892272692868,16.97517046536884,26.842674988488525,3.3923455068016835,1.100961199924622,5.683729813678745,53.597458885431834,47.039059294676974,60.155858476186694,15.538584652707833,8.002471668622302,23.074697636793363,16.59978417418503,11.045843539909512,22.153724808460545,39.49686242210383,29.51699652488562,49.476728319322035,96.39128821821082,89.53164461455671,103.25093182186494,38.408605782435046,30.589836930722182,46.227374634147914,24.23264908839776,19.633366082404123,28.831932094391398,0.0,0.0,0.0,8.175324999874023,5.5713681946825995,10.779281805065446,48.759534388794,46.67753340137244,50.84153537621556,24.262008737332426,21.0258632115496,27.498154263115254,99.93804931640625,99.76282632253312,100.11327231027937,1.7646795245625173,0.046238876153087416,3.483120172971947,44.08626154603872,39.32384474240806,48.84867834966937,14.500686489243058,10.076684196309559,18.924688782176556,0.803271790381704,-0.3967612312535278,2.003304812016936,27.168667248510214,22.54108914241972,31.796245354600707,26.539724216998987,21.659339120831696,31.420109313166282,99.69474531646468,99.17662278577146,100.21286784715791,12.474852079784302,7.974105459202965,16.975598700365637,32.27440259663882,24.342706560736666,40.20609863254098,21.154186453876296,18.357091969232762,23.95128093851983,99.87591856014654,99.52496324998748,100.22687387030562,99.97222900390625,99.89368076527347,100.05077724253904
7.9025,23.917417801442376,20.36177738580317,27.473058217081586,13.505293430308512,9.667644331674783,17.342942528942242,38.078592247715505,32.98607499532922,43.17110950010179,99.99399820963542,99.97702258297119,100.01097383629964,22.821629597254265,16.092390568356535,29.550868626152,3.275719552790664,1.4286890548689184,5.122750050712408,52.3131573319207,45.35017510630701,59.27613955753439,14.552002486902103,9.72730410065378,19.376700873150423,19.300623408405183,12.582104788384912,26.019142028425453,38.91264875937769,31.44982195957259,46.37547555918279,96.49367098237185,88.62509818252482,104.36224378221888,38.556382252625774,29.140658838069744,47.97210566718181,23.424027508926205,19.245966046942343,27.602088970910067,1.1158014933268228,-0.9069541814228578,3.138557168076503,9.611759005140033,7.220870612791088,12.002647397488978,49.1021091388391,44.41705818398145,53.78716009369674,25.189539464403904,20.430565757344215,29.948513171463592,99.85823313395183,99.54690231413649,100.16956395376715,2.031235325279418,0.6696172107701077,3.392853439788728,47.04174459048227,41.131446365748154,52.952042815216394,15.424718359472497,12.540323136855275,18.30911358208972,0.0,0.0,0.0,29.590196936408063,24.62143080677904,34.55896306603709,24.56727553113111,16.233040312870266,32.90151074939195,99.74843727774314,99.41599150350534,100.0808830519809,12.154247288046458,6.178488657570782,18.130005918522134,32.34978457317444,24.9689805934447,39.73058855290418,19.073503609739916,15.297033286691835,22.849973932787996,100.0,100.0,100.0,99.75617128259995,99.32923097086024,100.18311159433966
8.1025,25.87240101614789,22.151979201582527,29.59282283071325,12.110213970474351,9.038296468306248,15.182131472642455,37.62512504810598,32.80976056916036,42.4404895270516,99.88129085964627,99.70369451070566,100.05888720858687,23.625127799724165,19.20305777741664,28.047197822031688,3.447418062896129,1.0866763577332315,5.808159768059027,53.74670842749142,46.825850481402405,60.66756637358044,14.825812614045544,10.283648225772316,19.367977002318774,18.786468091969848,14.883338398512244,22.68959778542745,41.32754173481671,33.78403291157735,48.871050558056076,96.2058723207504,87.34438249588872,105.0673621456121,38.7944521234353,31.691955151000784,45.89694909586981,26.286842127813326,23.111790930709315,29.461893324917337,0.8817861537740689,0.14588822073585833,1.6176840868122793,9.069413581345955,7.4091569721596695,10.72967019053224,51.58837164341029,48.23656949672666,54.94017379009393,26.506125332526093,20.342847329809587,32.6694033352426,99.76051133954557,99.51891142336825,100.00211125572291,2.501032927350557,0.39268539671489694,4.609380457986218,47.24277209595598,40.798775458206386,53.68676873370557,14.39596610906279,11.752894616488954,17.03903760163663,0.670103042844742,-0.3602310441706231,1.700437129860107,29.695258686898935,26.027885138103734,33.362632235694136,28.687357161751564,21.768376643790035,35.60633767971309,99.79586190888377,99.55834050930588,100.03338330846165,14.662250523281179,9.924540555554369,19.399960491007988,30.55900810107048,25.622660191258717,35.49535601088224,21.192883136297784,18.311514267416978,24.074252005178586,100.0,100.0,100.0,100.0,100.0,100.0
8.3025,24.624144410992123,22.561755001949503,26.68653382003474,12.22780982693457,6.101864954158923,18.353754699710215,39.494563221762554,33.992744880316764,44.99638156320835,99.87669372558592,99.62315722181397,100.13023022935788,24.663142485963675,21.02733356967075,28.298951402256606,2.8715817100258603,1.2222221989132587,4.520941221138462,54.8733773018586,49.00308434542194,60.74367025829528,16.92136413539833,13.37065148626274,20.47207678453392,18.80626318755355,12.765849268364793,24.84667710674231,41.41675866821272,35.60432966772179,47.229187668703645,96.61873038155693,88.60611116451402,104.63134959859985,42.4480225241484,31.70849060528278,53.187554443014015,24.361485943563103,20.395281724515723,28.32769016261048,0.4759343465169271,-0.5248196966872949,1.4766883897211491,10.583913273200569,8.059909987460529,13.10791655894061,52.88965229265179,48.58915150611698,57.1901530791866,26.765685356465834,23.039035233835637,30.492335479096035,99.75907389322917,99.59927306141775,99.91887472504058,2.1744586616288295,0.12064963163828865,4.22826769161937,48.6014022117343,45.574672819845844,51.62813160362276,15.972798365017708,13.258703551179568,18.686893178855847,0.31686510358537945,-0.27500893770193774,0.9087391448726966,30.4327392148802,26.425675957319655,34.439802472440746,27.131159041236756,22.05929684453294,32.20302123794057,99.90268961588542,99.72085493238212,100.08452429938872,14.898594464745324,7.789180709295253,22.008008220195396,33.32398925474088,29.01739273141009,37.63058577807166,22.971824090141542,19.922251463924027,26.021396716359053,100.0,100.0,100.0,99.90681809645433,99.7053757371402,100.10826045576846
8.5025,25.751291213514715,20.152851353877228,31.3497310731522,14.393712098279055,9.308528751185037,19.478895445373073,40.72996458288988,35.1330327095672,46.32689645621255,99.85105714343842,99.59403614301601,100.10807814386085,26.51682068660869,19.23391426636639,33.79972710685099,4.350837334609813,1.1779714674587112,7.523703201760915,57.52303054841102,51.999727879893435,63.046333216928616,14.939847031873587,7.666645992938776,22.2130480708084,19.855655088719402,14.263131767510759,25.44817840992805,49.132010059603125,40.888098013236814,57.375922105969444,97.49714825377337,92.12722395345926,102.86707255408751,42.749516454098604,36.21099044248982,49.288042465707385,28.251429472488798,23.54823957158071,32.95461937339689,0.40514405010736476,-0.17454854537385525,0.9848366455885847,9.354533300632903,5.659130494971646,13.04993610629416,53.67881427709838,47.81204949746811,59.545579056728656,25.621429135121872,21.549826593376544,29.6930316768672,99.73447466653491,99.45179972030259,100.01714961276724,1.5284122945097707,0.27562890307369775,2.7811956859458435,48.733634271847095,42.7874718890787,54.67979665461547,14.438282348588768,11.70351737105572,17.173047326121818,0.21218436104910718,-0.38796364118912646,0.8123323632873408,32.44416611254685,28.236164600202013,36.65216762489169,25.606803461450884,18.14960333074163,33.064003592160134,99.82175323354217,99.4850741378546,100.15843232922974,16.665937686578342,11.416316510220073,21.915558862936614,33.17829676283567,26.310108367158396,40.04648515851295,20.659513731617345,16.621122540047082,24.697904923187608,99.9761962890625,99.90886922737727,100.04352335074775,99.81601170131138,99.50354774269525,100.1284756599275
8.702499999999999,24.71337648112294,21.34759509871155,28.079157863534327,17.084278428648965,10.709664222664431,23.458892634633496,41.404053555805596,34.594703361242004,48.21340375036919,99.89464896065849,99.60157247824392,100.18772544307303,24.86898175592176,19.37529349803712,30.362670013806397,4.437170497837837,1.4316685601566286,7.442672435519046,56.503945579161964,49.90073043908918,63.10716071923474,14.491346483774004,10.295881395586788,18.686811571961222,20.823440893890723,15.827621735980651,25.819260051800796,48.354314679407686,42.31701876662265,54.39161059219273,97.62890274906573,92.30735417144052,102.95045132669094,42.480580304405535,29.19829452781162,55.76286608099945,25.410305380082495,19.474075777878987,31.346534982285995,2.1442334660680302,0.48830334929572844,3.8001635828403324,9.95366539458022,7.268595854446164,12.638734934714277,54.2609548761831,50.076872838885286,58.445036913480905,27.65447960561555,24.26378114669065,31.045178064540448,99.66496615939671,99.27304203206843,100.05689028672498,2.049074604506372,0.19259415299957527,3.9055550560131684,48.25955752220885,43.00306991968226,53.51604512473544,15.926794222131898,11.185809577169373,20.667778867094423,0.9590402400537289,-0.28474926429153047,2.202829744398988,31.55031618800353,26.518221217062553,36.5824111589445,26.392748710758102,20.62380472680287,32.16169269471333,99.8454865955171,99.59817269206182,100.09280049897238,15.374514093396979,10.664194820122642,20.08483336667132,32.67637807819308,26.184020266093572,39.16873589029259,22.672519842973532,20.03475458098759,25.31028510495947,99.9774169921875,99.91354260033226,100.04129138404272,99.96770222981772,99.8763503405653,100.05905411907013
8.9025,26.87677574006915,22.606312220084696,31.1472392600536,16.028012594632823,8.853847637045938,23.20217755221971,42.05977684000588,36.64003360429054,47.47952007572122,99.67051272922092,99.21616626789896,100.12485919054288,28.056689106498734,23.80995594250315,32.303422270494316,5.799321694814324,2.0216700722709304,9.576973317357718,56.967147695267116,52.12461459507677,61.80968079545747,16.52811788202511,10.859622364933088,22.196613399117133,21.61442591644795,16.997338323972453,26.23151350892344,48.25695454292515,45.086786287987266,51.42712279786304,97.10629043394286,90.19546082501545,104.01712004287027,44.99161483141847,35.763302719832964,54.21992694300396,26.31598076206628,22.121239797047295,30.510721727085254,0.8518237654780929,-0.20477600253263115,1.908423533488817,9.495829355935461,7.679909261286505,11.311749450584415,54.38319158817456,47.16120907319753,61.6051741031516,27.29266637664513,21.29434672509402,33.29098602819624,99.96407826741537,99.8624762646051,100.06568027022563,2.146234117130221,0.33997109386774693,3.9524971403926945,49.334556482798305,44.39283248119429,54.27628048440233,16.606772466180818,12.363236935632473,20.850307996729168,0.8574242685355391,-0.35779222954481443,2.072640766615893,31.070400678925385,26.57384661584513,35.56695474200564,26.066893907121987,18.260730269340247,33.87305754490372,99.62552058232296,98.97489209027212,100.27614907437379,17.436272034988324,10.527946145303732,24.344597924672915,33.692760761577354,27.9426589693064,39.4428625538483,20.58562435257201,18.223872906556725,22.9473757985873,100.0,100.0,100.0,99.88404846191406,99.55608798643576,100.21200893739237
9.1025,28.606519707447987,24.78261773051224,32.43042168438373,15.79262668871338,9.233811119036632,22.351442258390126,42.60238520337529,38.64420851635156,46.56056189039902,99.8687981939935,99.67528225255698,100.06231413543003,25.538353154324124,20.58519466300564,30.491511645642603,4.958753228687396,1.4835735489311372,8.433932908443655,57.46191685363369,50.608546478806545,64.31528722846083,19.002277073751042,13.556925258607212,24.447628888894872,22.03689388702818,17.484292667612667,26.589495106443696,49.84320283982551,43.37494503536436,56.31146064428665,97.78911853696705,92.21062317475368,103.36761389918041,44.88891697880523,37.22995475192412,52.54787920568633,25.797361024358402,21.092089106926913,30.502632941789887,0.9679616292317709,-0.27277578661202456,2.208699045075566,9.280095987480237,7.707391911457227,10.852800063503247,51.8643861021011,46.985200491721045,56.743571712481156,28.932772271321944,25.398241124231546,32.46730341841234,99.9700927734375,99.91217503644386,100.02801051043116,2.5970303269440382,-0.6219746515464416,5.816035305434518,49.06395393035969,43.5632557227029,54.56465213801648,16.4392141023705,12.983212614576573,19.895215590164426,0.9826145584965162,0.04695303037473182,1.9182760866183006,29.843898850681377,23.56086951894834,36.12692818241442,29.885687650776795,22.429113823764435,37.34226147778915,99.85679699125744,99.64862451129508,100.06496947121981,17.86780199050079,11.403264688921192,24.33233929208039,36.069307066444836,30.17489187383868,41.963722259051,20.29731833127228,15.046883030911859,25.5477536316327,100.0,100.0,100.0,99.88663482666016,99.56598969538419,100.20727995793612
9.3025,24.81718275365938,18.932783418202824,30.701582089115938,17.15861246853274,12.260922536527136,22.056302400538346,43.621228127931225,37.50582417453488,49.73663208132758,99.92043728298611,99.76536878122073,100.07550578475148,28.171745167403355,25.285830810374726,31.057659524431987,3.3789588804580566,0.5483414607177477,6.209576300198365,58.80739737137078,51.23523312161542,66.37956162112614,19.601488303045063,12.232091514108193,26.970885091981934,22.478340958527422,16.21168534640524,28.744996570649604,48.68863319496646,41.451046653718635,55.92621973621428,97.51155187860833,90.86620502047023,104.1568987367464,46.387076865625204,39.81057645698725,52.96357727426315,25.861156288322274,22.37809550385672,29.344217072787828,0.4282887776692708,-0.3921495244384719,1.2487270797770136,10.515236385085647,6.6441914414765755,14.386281328694716,53.06166502403939,48.867837909112424,57.25549213896637,27.227722081937365,22.83898034121085,31.61646382266389,100.0,100.0,100.0,2.3005968091713216,0.6177669714409688,3.983426646901674,51.70930758794462,47.44897446695404,55.969640708935195,18.25666795577047,13.948350168156859,22.56498574338408,0.9392555152976906,-0.32250359811628776,2.2010146287116688,31.88389000026638,27.630991055609748,36.13678894492301,30.364785454686828,23.104567684384016,37.62500322498964,99.72673107328869,99.30802694987638,100.14543519670099,16.1830173950939,11.238496336385479,21.12753845380232,33.20973224226454,27.34659565865023,39.07286882587886,23.170254536684812,20.680490296487427,25.660018776882197,100.0,100.0,100.0,99.98004150390625,99.92359035218554,100.03649265562696
9.5025,26.346831758664845,24.3906741750404,28.30298934228929,18.635378568891415,13.355261805464094,23.915495332318734,45.72385620653763,40.020414687285076,51.42729772579019,99.85834391430171,99.59425705271762,100.12243077588579,27.5782638005763,22.228712406850867,32.92781519430172,5.631863690047367,3.9950566422463925,7.26867073784834,59.136553697949346,52.23371629873087,66.03939109716782,17.969683756685313,12.205918369011698,23.733449144358932,20.25136550918564,15.220488296963294,25.28224272140799,53.114546380288964,43.98938643523117,62.23970632534675,97.83002907533049,92.79106070763862,102.86899744302235,46.50395535731004,41.90846830540399,51.09944240921608,27.027064677034453,22.33288107060574,31.721248283463165,0.9718003376221761,-0.1594740883558132,2.1030747636001657,11.828065674718665,8.336123696350544,15.320007653086787,54.26531889590676,52.31360989983007,56.21702789198344,27.865104382754645,21.411760485928625,34.31844827958067,99.9573262532552,99.83662667044769,100.07802583606274,2.1443174184881064,0.16807365026712262,4.12056118670909,49.37611301179516,43.94377508084801,54.80845094274231,16.572235423357075,12.787338372988902,20.357132473725244,1.2038564805860643,-0.5904978437817194,2.9982108049538483,34.88581452690805,29.262838130414558,40.50879092340154,30.495598068332452,23.98352222178627,37.00767391487864,100.0,100.0,100.0,17.496678591538892,11.59261915114857,23.400738031929215,35.534771102884754,29.913532609532822,41.156009596236686,22.87112343517593,19.103603317754686,26.638643552597173,99.98524983723959,99.9435300767936,100.02696959768558,99.98054504394531,99.92551811852948,100.03557196936113
9.702499999999999,26.404147684228143,23.023021468631608,29.78527389982467,19.256560907922264,14.717680702280859,23.79544111356367,43.52083794018763,40.33084940778156,46.710826472593716,99.89352416992188,99.69034981337475,100.09669852646898,27.729196364525365,22.94602729588643,32.5123654331643,3.1990243837854315,1.6429124920625024,4.75513627550836,56.664567087237074,49.33189651326646,63.997237661207684,19.480155276301144,15.750326745833165,23.209983806769124,22.942690953064332,17.926681599075977,27.958700307052688,50.30785437236067,42.49639129818217,58.11931744653918,97.32220566112625,90.76503232704567,103.87937899520682,46.16351282744957,38.95722639031784,53.369799264581296,26.797489243448897,22.12869372242366,31.466284764474135,0.9814987373830084,-0.733361582443009,2.696359057209026,11.352842414939262,8.056322275139763,14.649362554738762,53.95949105319191,48.33762326496011,59.58135884142371,26.97935838363273,22.61267138616095,31.346045381104503,99.82369316948785,99.56612589422545,100.08126044475023,1.0575750516140803,-0.10028242860449701,2.2154325318326578,50.72942017335274,44.346116022050396,57.1127243246551,17.84021286660462,14.836013704574786,20.84441202863446,0.596383759469697,-0.06402339131241037,1.2567909102518044,32.028389930519616,30.142998991545856,33.91378086949337,31.93680908490461,24.513666419930303,39.35995174987892,99.75328502132092,99.2760923218977,100.23047772074413,18.918727028211684,12.61765401585187,25.2198000405715,35.74078581224428,28.835014453507647,42.64655717098093,21.29768156081978,18.865572785899413,23.729790335740145,100.0,100.0,100.0,100.0,100.0,100.0
9.9025,26.06118946759382,22.709262907430585,29.41311602775706,14.273601995849953,11.320213107867858,17.22699088383205,44.04926127485762,37.456287153236524,50.64223539647872,99.97044613486842,99.88685518108917,100.05403708864766,28.823557236660463,24.593725306624005,33.053389166696924,6.105353266270276,2.205506414958868,10.005200117581683,58.288849730295134,51.41779430948077,65.1599051511095,17.993841668405036,10.64585506821142,25.341828268598654,23.437809601986448,17.473684085118986,29.40193511885391,50.13187529964522,41.89096074764392,58.37278985164652,97.43239259132459,91.34510455748354,103.5196806251656,45.25897038514652,37.029541053381855,53.48839971691118,27.676549705256082,23.227731926401272,32.12536748411089,0.9199625680646312,-1.1037075957152742,2.9436327318445366,10.157398338411653,5.599508604869474,14.715288071953832,56.37100711582175,51.35391373039619,61.38810050124731,27.622286731400614,21.868976095725408,33.37559736707582,99.88681826218986,99.74625940286616,100.02737712151355,1.9963361796783752,0.18963954938229083,3.8030328099744595,49.239854472194786,44.30988431507142,54.16982462931815,18.336374331133438,15.257872627513086,21.41487603475379,0.0,0.0,0.0,32.69896492604262,28.36405840518078,37.033871446904456,28.91740325993605,21.903623087816733,35.93118343205538,99.75789401744521,99.35950620021605,100.1562818346744,19.775331524227425,13.727112142344911,25.823550906109936,36.067415427972726,31.774894781567088,40.35993607437837,23.299595802925044,20.32125580949937,26.27793579635072,99.99950512035473,99.99810538934256,100.0009048513669,100.0,100.0,100.0


==> data/grasp_lift_touch.csv <==
global_step,RGBD_startGRASP_endLIFT,RGBD_startGRASP_endLIFT_min,RGBD_startGRASP_endLIFT_max,STATE_startLIFT_endDONE,STATE_startLIFT_endDONE_min,STATE_startLIFT_endDONE_max,RGB_startGRASP_endLIFT,RGB_startGRASP_endLIFT_min,RGB_startGRASP_endLIFT_max,RGB_startTOUCH_endDONE,RGB_startTOUCH_endDONE_min,RGB_startTOUCH_endDONE_max,RGBD_startGRASP_endDONE,RGBD_startGRASP_endDONE_min,RGBD_startGRASP_endDONE_max,STATE_startGRASP_endDONE,STATE_startGRASP_endDONE_min,STATE_startGRASP_endDONE_max,RGB_startGRASP_endTOUCH,RGB_startGRASP_endTOUCH_min,RGB_startGRASP_endTOUCH_max,STATE_startTOUCH_endDONE,STATE_startTOUCH_endDONE_min,STATE_startTOUCH_endDONE_max,STATE_startGRASP_endTOUCH,STATE_startGRASP_endTOUCH_min,STATE_startGRASP_endTOUCH_max,RGB_startLIFT_endTOUCH,RGB_startLIFT_endTOUCH_min,RGB_startLIFT_endTOUCH_max,RGBD_startGRASP_endTOUCH,RGBD_startGRASP_endTOUCH_min,RGBD_startGRASP_endTOUCH_max,RGBD_startLIFT_endDONE,RGBD_startLIFT_endDONE_min,RGBD_startLIFT_endDONE_max,RGB_startGRASP_endDONE,RGB_startGRASP_endDONE_min,RGB_startGRASP_endDONE_max,STATE_startGRASP_endLIFT,STATE_startGRASP_endLIFT_min,STATE_startGRASP_endLIFT_max,RGB_startLIFT_endDONE,RGB_startLIFT_endDONE_min,RGB_startLIFT_endDONE_max,RGBD_startTOUCH_endDONE,RGBD_startTOUCH_endDONE_min,RGBD_startTOUCH_endDONE_max,STATE_startLIFT_endTOUCH,STATE_startLIFT_endTOUCH_min,STATE_startLIFT_endTOUCH_max,RGBD_startLIFT_endTOUCH,RGBD_startLIFT_endTOUCH_min,RGBD_startLIFT_endTOUCH_max
0.1025,56.787987904090265,32.785361911217485,80.79061389696305,0.1137237548828125,-0.20793559815572138,0.4353831079213464,45.32013741998397,18.638867466346188,72.00140737362176,0.4760582892449348,0.015253931145914768,0.936862647343955,0.0,0.0,0.0,0.0,0.0,0.0,5.063838145460549,-1.9337462190696013,12.061422509990699,4.0986277262369795,-0.40199047224854445,8.599245924722505,7.647952747207354,-2.4069944665426264,17.702899960957335,91.56524658203125,89.61631475704357,93.51417840701895,14.781433129175959,5.4520113849886425,24.110854873363273,0.5024523053850446,0.03965921665745045,0.9652453941126387,0.0,0.0,0.0,41.20371430457092,32.05143712633652,50.355991482805315,0.9279293484157985,0.02935040074321712,1.8265082960883798,0.20519002278645831,-0.19936238089672487,0.6097424264696415,90.80220540364584,88.25984160583272,93.34456920145897,93.63998413085936,91.52614486266052,95.75382339905822
0.3025,94.72144238775034,89.41237490421376,100.03050987128692,1.2353292798239088,-1.0527585678726332,3.5234171275204504,84.6635961448965,50.40907650533109,118.91811578446192,0.007202148437499998,-0.013168603559573385,0.027572900434573378,0.0,0.0,0.0,0.0,0.0,0.0,36.06104403161299,-0.3334704196870597,72.45555848291303,42.22931198846726,17.03787001576904,67.42075396116547,43.05871347128135,4.821396072826328,81.29603086973638,99.63104248046875,99.29525322240322,99.9668317385343,69.75815312093351,53.63826767281723,85.8780385690498,0.46898069835844497,-0.2742853360227843,1.2122467327396742,0.0,0.0,0.0,97.35869605358648,96.15062695254151,98.56676515463144,0.5613291906932044,-0.30212190616329254,1.424780287549701,0.05996704101562499,-0.10964536438373607,0.22957944641498604,99.56954956054688,99.35456423036825,99.7845348907255,99.64263916015625,99.46013252451394,99.82514579579855
0.5025,98.65028084497044,97.81530830099457,99.4852533889463,14.343485976710463,-16.85998123341576,45.54695318683669,85.99368736410209,51.21629479026601,120.77107993793817,0.0,0.0,0.0,0.0,0.0,0.0,0.1326751708984375,-0.24258688125103944,0.5079372230479144,59.301417980891635,10.11254102784206,108.4902949339412,83.05477396647136,58.90446793470073,107.20507999824198,60.27188051834641,17.066947334816273,103.47681370187654,99.74029541015625,99.47210896956187,100.0084818507506,93.42992059939515,89.01252196753974,97.84731923125055,4.939495994931175,-8.8445265623717,18.72351855223405,0.0,0.0,0.0,99.48655959654495,98.97380411400476,99.99931507908515,8.320065676510989,-7.654311544066609,24.294442897088587,0.15920850965711805,-0.1391251406470237,0.4575421599612598,99.59116617838542,99.21728685666997,99.96504550010086,99.68231201171875,99.45264758975765,99.91197643367985
0.7025,98.64102343494586,98.08815936069061,99.19388750920112,21.794765654064356,-19.11140825917278,62.700939567301496,86.54099939739893,51.727521955600466,121.3544768391974,0.0,0.0,0.0,0.050286187065972224,-0.09194462843148465,0.1925170025634291,0.2569394792829241,-0.4697951133390601,0.9836740719049083,61.353392467314585,10.53865627701418,112.16812865761499,98.32047017415364,96.72293028880694,99.91801005950035,64.37767216080033,19.952665257612278,108.80267906398839,99.63943481445312,99.30769159484404,99.9711780340622,96.99989874263176,93.47835575972772,100.5214417255358,10.228638785226005,-18.556598228610977,39.013875799062994,0.0,0.0,0.0,99.7990633646647,99.49869663439793,100.09943009493149,21.351329329780306,-17.40230548185841,60.10496414141902,0.13688307542067307,-0.14820903394677817,0.42197518478812435,99.56405639648438,99.41319713464691,99.71491565832186,99.639892578125,99.21928588336961,100.0604992728804
0.9025,98.55125273540342,98.08661423852423,99.01589123228261,26.502633477464105,-17.24170391813554,70.24697087306376,87.5572177727329,55.01036268047847,120.10407286498732,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,62.88984643979833,14.680121569455862,111.09957131014082,99.32624816894531,98.89042610986978,99.76207022802086,75.8236272305677,39.08386653897921,112.56338792215617,99.5526123046875,99.31322462753631,99.79199998183867,98.10185504625471,96.55539006907416,99.64832002343526,13.000357673281716,-22.15797363736462,48.15868898392805,0.0,0.0,0.0,99.57628249232863,99.16847518266171,99.98408980199555,24.334564208984375,-20.730726697324666,69.39985511529342,0.08168538411458334,-0.14935577201041578,0.3127265402395824,99.62132771809897,99.47604297202092,99.766612464177,99.6112060546875,99.30323545381975,99.91917665555525
1.1025,98.56004176614604,97.23584533789163,99.88423819440045,41.31488400413876,-7.855619944367725,90.48538795264524,98.45395468488636,97.51899779871016,99.38891157106255,0.034942626953125,-0.06389004693098105,0.13377530083723105,0.0,0.0,0.0,2.699831079167386,-1.6318309272469425,7.031493085581715,69.19872279235454,24.555367062666495,113.84207852204258,99.34478759765625,98.90023362448756,99.78934157082494,84.21351463054496,49.44845564812901,118.97857361296091,99.47647094726561,99.0500070998879,99.90293479464333,98.14364792083528,96.83103764858394,99.4562581930866,12.365529378255207,-22.438680320356003,47.16973907686642,0.0390625,-0.07142293456039807,0.14954793456039808,99.79036768793543,99.51266211008291,100.06807326578794,24.636255900065102,-20.98125674749526,70.25376854762546,0.0,0.0,0.0,99.677734375,99.27568202313397,100.07978672686603,99.56278483072917,99.28036116872558,99.84520849273277
1.3025,98.88647432188708,98.09814911088233,99.67479953289184,47.57322789752294,-3.6309566041118235,98.77741239915771,98.61555231742891,97.41632475501058,99.81477987984725,0.0,0.0,0.0,0.0,0.0,0.0,17.988157792480287,-8.801631005171838,44.77794659013241,73.1436074175537,27.96198469045626,118.32523014465113,99.46464538574219,99.17764069823598,99.75165007324841,86.94333142302017,51.805244187929375,122.08141865811098,99.50103759765626,99.16747390739565,99.83460128791688,98.63080764729858,97.61517107039553,99.64644422420163,12.521324157714844,-22.716238495127865,47.758886810557556,0.0,0.0,0.0,99.65678484833876,99.00376000324022,100.3098096934373,24.556912376767116,-20.91367871136218,70.02750346489641,0.07700833407315341,-0.14080412685086993,0.2948207949971767,99.60433959960938,99.24961336664244,99.95906583257633,99.50602213541669,99.17042309873791,99.84162117209546
1.5025,99.58342055859451,99.28567137883876,99.88116973835027,49.86067024660316,-2.9528957046181636,102.6742361978245,98.8175902431803,98.11212056609551,99.52305992026511,0.0,0.0,0.0,0.0,0.0,0.0,29.017810690393876,-11.335011457916966,69.37063283870472,73.61916699209942,28.168612289595686,119.06972169460317,99.39717610677083,98.96527923034408,99.82907298319756,86.9671047648796,51.82217006238905,122.11203946737012,99.63882446289062,99.28018669406904,99.99746223171222,98.84028808500496,97.75857276636958,99.92200340364033,12.457682291666668,-22.777964213553613,47.693328796886945,0.0,0.0,0.0,99.88689283891158,99.67568389168288,100.09810178614029,24.767266366996015,-20.86965564705642,70.40418838104844,0.24170661695075757,-0.44194293466340245,0.9253561685649175,99.65866088867188,99.38260847067198,99.93471330667175,99.71542358398436,99.49062716530169,99.94022000266703
1.7025,98.99031319768014,98.22940335771607,99.7512230376442,49.67709350585937,-3.431181676730566,102.78536868844932,99.09490385509673,98.65963192729068,99.53017578290277,0.11561366489955356,-0.11476060513470483,0.34598793493381197,0.044840494791666664,-0.0819875769641236,0.17166856654745694,31.395095913269135,-12.218745714834977,75.00893754137324,74.05730932546729,28.344633029593798,119.76998562134075,99.3448994954427,98.98324296035275,99.70655603053265,86.85766958811926,51.75578949721391,121.95954967902463,99.69024658203125,99.41097203209591,99.96952113196659,99.00767176441173,97.97813795712166,100.03720557170179,12.5,-22.855339059327378,47.85533905932738,0.0,0.0,0.0,99.77767096625435,99.490630556504,100.0647113760047,24.932447887602304,-21.13290513449607,70.99780090970069,0.0,0.0,0.0,99.59208170572917,99.16703549635393,100.01712791510442,99.82894897460938,99.5838611448844,100.07403680433436
1.9024999999999999,99.02200819403579,98.12366497467458,99.920351413397,50.713406649502836,-1.5771016283896544,103.00391492739531,98.60375875598919,97.59786689228115,99.60965061969723,0.16597021193731398,-0.06698263705914986,0.39892306093377783,0.0,0.0,0.0,34.56381126502892,-13.153410541914862,82.2810330719727,73.4616242000309,28.113771481645617,118.80947691841617,99.52933502197266,99.11319341214983,99.94547663179549,87.1683081975059,51.94441719978889,122.3921991952229,99.41253662109375,99.15854005009689,99.66653319209061,98.65573311156253,97.81121647754574,99.50024974557931,12.700670151483445,-22.57545521473864,47.976795517705526,0.0,0.0,0.0,99.43243889306359,98.71785579514832,100.14702199097887,25.27724261923786,-20.495433099643673,71.0499183381194,0.0,0.0,0.0,99.83535766601564,99.58042775564724,100.09028757638403,99.58404541015625,99.31518987687271,99.85290094343979
2.1025,99.12457417409657,98.48333003794238,99.76581831025076,54.68274417893711,5.216257758671516,104.1492305992027,99.39392376761151,99.01773934534049,99.77010818988254,0.0222015380859375,-0.04059389444741373,0.08499697061928872,0.0,0.0,0.0,33.75490931113072,-12.864969083129779,80.37478770539121,73.99855255795278,28.31621207216403,119.68089304374152,99.14862314860025,98.54932109026969,99.74792520693083,87.13956950134012,51.92937022054114,122.34976878213911,99.53389376117262,99.34729673374602,99.72049078859922,98.4787839139417,97.18679569703129,99.7707721308521,12.447611490885418,-22.759550488237263,47.6547734700081,0.0,0.0,0.0,99.8456319173177,99.58052829925745,100.11073553537796,24.997698465983074,-21.073981537315596,71.06937846928174,0.0,0.0,0.0,99.68926542779083,99.45893252956061,99.91959832602105,99.77301606652958,99.54442420039815,100.00160793266102
2.3024999999999998,99.19208826467913,98.6072445003943,99.77693202896396,65.57399197854825,20.87853413135855,110.26944982573794,99.13500251308479,98.40558394043816,99.86442108573141,0.0,0.0,0.0,0.0,0.0,0.0,34.17123372989435,-13.033992293907875,81.37645975369657,73.98706689919915,28.312444905907082,119.66168889249123,99.42592318095858,98.94233692403472,99.90950943788243,86.93962781710134,51.80578480101421,122.07347083318847,,,,98.96713312076355,97.65796068011377,100.27630556141331,12.448323567708334,-22.76085246881518,47.657499604231845,0.0,0.0,0.0,99.81732801957564,99.47727771935962,100.15737831979166,24.794728597005207,-21.116190515671278,70.70564770968168,0.0,0.0,0.0,,,,,,
2.5025,98.76104271738731,98.23869179067894,99.28339364409568,75.34334776241354,34.39020259459497,116.29649293023215,98.99797101041456,98.51646663526986,99.47947538555924,0.0,0.0,0.0,0.0,0.0,0.0,34.83402573666704,-13.272529970275926,82.94058144361,73.92286856894819,28.286005723653506,119.55973141424288,99.50297037760416,99.22323398068659,99.78270677452173,87.12462785508897,51.918931904798995,122.33032380537895,,,,98.93635279534834,98.06253133226787,99.81017425842883,12.416737874348957,-22.703100330322982,47.5365760790209,0.0,0.0,0.0,99.62775002273858,99.20870049950365,100.04679954597351,24.961448669433594,-21.000427702676415,70.9233250415436,0.0,0.0,0.0,,,,,,
2.7024999999999997,99.44608648170814,99.05371220190813,99.83846076150813,84.33853890843179,49.57967642800668,119.09740138885692,99.10197448730469,98.26595962119826,99.93798935341111,0.0,0.0,0.0,0.0,0.0,0.0,34.80482736243252,-13.238763684905875,82.84841840977091,73.90236311692459,28.285529964231248,119.51919626961791,99.45452444893974,99.178440706146,99.73060819173347,87.0588865734282,51.87975576172856,122.23801738512783,,,,98.57271002997084,97.77277647542363,99.37264358451804,12.5,-22.855339059327378,47.85533905932738,0.0,0.0,0.0,99.96907552083333,99.88160788513967,100.05654315652698,24.74511464436849,-21.076452430319026,70.566681719056,0.0,0.0,0.0,,,,,,
2.9025,99.0388412145309,98.19620006903297,99.88148236002884,86.90153503417969,51.78090874296544,122.02216132539394,99.2947729667319,98.70535141748167,99.88419451598212,0.0,0.0,0.0,0.0,0.0,0.0,36.134111324602046,-13.739385349995532,86.00760799919962,73.99924805493566,28.320921025191115,119.67757508468023,99.34835815429686,99.05788880522908,99.63882750336465,87.21491689530629,51.97226661442118,122.4575671761914,,,,99.00880867840249,98.22361987650477,99.7939974803002,12.426859537760418,-22.72160705425205,47.57532612977289,0.0,0.0,0.0,99.87428792317708,99.72280179510466,100.0257740512495,25.009195963541664,-21.19415949191618,71.21255141899951,0.0,0.0,0.0,,,,,,
3.1025,98.9860611148224,98.01621116220866,99.95591106743613,86.84939251015912,51.74070262128476,121.95808239903347,99.15714022066705,98.38371679522103,99.93056364611307,0.0,0.0,0.0,0.0,0.0,0.0,35.42057542761736,-13.481269352091536,84.32242020732626,74.07250429468662,28.352898411088535,119.7921101782847,99.29811611253872,98.80599422156125,99.7902380035162,87.2908952501085,52.01902767390587,122.56276282631113,,,,98.7641290643987,97.31396666958986,100.21429145920753,12.474441528320312,-22.808607256441178,47.7574903130818,0.046335856119791664,-0.08472173617776385,0.17739344841734717,99.9020778111049,99.75891161558933,100.04524400662046,25.00432332356771,-21.140743695995713,71.14939034313113,0.0,0.0,0.0,,,,,,
3.3024999999999998,99.30780627436664,98.69966110957171,99.91595143916157,86.99680723346343,51.84076694877911,122.15284751814775,99.22285944949262,98.65561526757386,99.79010363141137,0.0304412841796875,-0.05565966970624769,0.1165422380656227,0.0,0.0,0.0,35.8859728483513,-13.646743459767519,85.41868915647012,73.41158718921547,28.094076556405295,118.72909782202564,,,,87.1717996299331,51.94645061218023,122.39714864768598,,,,98.25092231495583,96.88496567032018,99.61687895959147,12.4822998046875,-22.822975542104693,47.787575151479686,0.0,0.0,0.0,100.0,100.0,100.0,24.880167643229168,-21.188957376689032,70.94929266314736,0.07292036576704546,-0.1333295747148794,0.2791703062489703,,,,,,
3.5025,99.18648141092177,98.590483600175,99.78247922166852,86.59766685188592,51.59343086044868,121.60190284332315,99.47190271648306,99.05659556020028,99.88720987276582,0.0,0.0,0.0,0.0,0.0,0.0,36.00315295647318,-13.713725872872413,85.72003178581878,74.23655587601523,28.412622348893425,120.06048940313705,,,,87.35135396321614,52.0553351093588,122.64737281707347,,,,98.95986560050562,98.07482371585813,99.84490748515313,12.4609375,-22.783916124766975,47.705791124766975,0.0,0.0,0.0,99.77331034342447,99.46466379658493,100.08195689026402,24.84042697482639,-21.15517160232836,70.83602555198114,0.0,0.0,0.0,,,,,,
3.7024999999999997,99.22633968036271,98.80983278957257,99.64284657115286,86.99682871500652,51.84242651269027,122.15123091732276,99.60718524266804,99.23934308407955,99.97502740125654,0.0,0.0,0.0,0.0,0.0,0.0,36.09548187968221,-13.72974987803302,85.92071363739744,73.77312811525665,28.23022995623421,119.31602627427908,,,,87.3704228256688,52.06695796197312,122.67388768936446,,,,99.2727957351005,98.68441391264639,99.86117755755463,12.371412004743302,-22.620225280883293,47.3630492903699,0.0,0.0,0.0,99.69727284980542,99.4236883085297,99.97085739108113,24.81077648344494,-21.130699668350427,70.75225263524031,0.0,0.0,0.0,,,,,,
3.9025,99.5090587976357,98.96120487958534,100.05691271568608,86.91383110763681,51.791593983099524,122.03606823217407,99.62697186386377,99.28707405450119,99.96686967322634,0.0,0.0,0.0,0.0,0.0,0.0,36.14972888913929,-13.750236233298235,86.0496940115768,73.76655604450094,28.225711877537208,119.30740021146468,,,,87.41576766967773,52.093676527241605,122.73785881211387,,,,99.18150678362166,98.78472150800299,99.57829205924031,12.469024658203125,-22.798702904187685,47.736752220593935,0.0,0.0,0.0,100.0,100.0,100.0,24.86740112304687,-21.178398635426277,70.91320088152003,0.07184855143229167,-0.1313698403125238,0.27506694317710717,,,,,,
4.1025,99.37368553890771,98.91075259049073,99.83661848732469,86.7314715915256,51.68130943942097,121.78163374363025,99.75467427571616,99.41863088488338,100.09071766654891,0.0,0.0,0.0,0.0,0.0,0.0,36.31270442526088,-13.804900795392255,86.43030964591402,73.86357788262085,28.261007046400117,119.46614871884158,,,,87.40185546875,52.085480558508834,122.71823037899117,,,,98.99575723315041,98.22053537715053,99.77097908915032,12.44964599609375,-22.763270432745614,47.662562424933114,0.0,0.0,0.0,99.79964301699684,99.23294789163839,100.36633814235529,24.75911458333333,-21.085868131663876,70.60409729833054,0.40880589703329256,-0.7474717908918701,1.565083584958455,,,,,,
4.3025,99.55170926180753,98.84768870297536,100.25572982063969,86.8521991305881,51.7472019961958,121.95719626498041,99.5748544920787,99.04888593024216,100.10082305391524,0.0,0.0,0.0,0.0,0.0,0.0,36.40964126586914,-13.44916355322442,86.2684460849627,74.3612547374907,28.45925167774323,120.26325779723817,,,,87.48494466145833,52.135669405223794,122.83421991769288,,,,99.08654781158162,98.26490970272894,99.9081859204343,12.393432617187502,-22.66048836597979,47.44735360035479,0.0,0.0,0.0,99.50229172479538,98.83060844097479,100.173975008616,24.907786051432293,-21.212635306738406,71.028207409603,0.16862996419270831,-0.3083276005749267,0.6455875289603433,,,,,,
4.5024999999999995,99.19353230535229,98.42416797849957,99.96289663220502,86.9355670277144,51.80544548516737,122.06568857026143,99.74446448344001,99.44101548868494,100.04791347819508,0.0,0.0,0.0,0.0,0.0,0.0,38.35224014125507,-9.447497148034184,86.15197743054432,73.93837193080357,28.290761924038488,119.58598193756865,,,,87.38174438476562,52.073734443427085,122.68975432610416,,,,99.12443540736926,98.49504296161274,99.75382785312577,12.459602355957031,-22.781474911183366,47.70067962309743,0.0,0.0,0.0,99.89589146205358,99.70184755957337,100.08993536453379,24.8922856648763,-21.199327056896795,70.9838983866494,0.0,0.0,0.0,,,,,,
4.7025,99.36200290256076,98.79404212869002,99.9299636764315,86.42662490910782,51.49012640145951,121.36312341675612,99.72944934551532,99.46522395200503,99.99367473902561,0.0,0.0,0.0,0.0,0.0,0.0,41.65831965087134,-5.905086553257038,89.22172585499972,73.97980583797165,28.304754360541974,119.65485731540136,,,,87.33164420960442,52.04287436872275,122.62041405048609,,,,99.143690595879,98.54055408707285,99.74682710468514,12.5,-22.855339059327378,47.85533905932738,0.0,0.0,0.0,99.78215046418019,99.47792888790732,100.08637204045307,24.823274158296133,-21.14110490282899,70.78765321942126,0.0,0.0,0.0,,,,,,
4.9025,99.64585331508091,99.25388828807014,100.03781834209168,86.8556875152029,51.748588612485634,121.96278641792016,99.43911873115289,98.97087766184416,99.90735980046162,0.0,0.0,0.0,0.0,0.0,0.0,42.3306150489019,-5.8024751280380205,90.46370522584182,74.08613192464816,28.353841215870457,119.81842263342585,,,,87.45474751790364,52.11756941464743,122.79192562115986,,,,99.40828633274008,98.50304045537452,100.31353221010562,,,,0.0,0.0,0.0,99.93328094482422,99.78244761923122,100.08411427041722,,,,0.0,0.0,0.0,,,,,,
5.1025,99.60923175894337,99.18537093478359,100.03309258310313,,,,99.15089518914235,98.5187071233007,99.783083254984,0.0,0.0,0.0,0.0,0.0,0.0,44.848388062980035,-4.393272640387702,94.09004876634778,73.95381108319036,28.30400439498439,119.60361777139632,,,,87.3429194859096,52.05032740169704,122.63551157012216,,,,99.34564269535124,98.76270446657495,99.92858092412754,,,,0.0,0.0,0.0,99.96604919433594,99.89714088715182,100.03495750152005,,,,0.0,0.0,0.0,,,,,,
5.302499999999999,99.70576222737631,99.35541494343317,100.05610951131942,,,,99.58192305131391,98.87136588342561,100.29248021920223,0.0,0.0,0.0,0.0,0.0,0.0,46.900824718980424,-3.348783465892896,97.15043290385374,74.07222582918384,28.348669019051137,119.79578263931654,,,,87.35643586658296,52.05681755561695,122.65605417754897,,,,99.13137543253052,98.65083953164824,99.61191133341279,,,,0.0,0.0,0.0,99.77959224155973,99.49945258670199,100.05973189641746,,,,0.0,0.0,0.0,,,,,,
5.5024999999999995,99.61994425455728,99.14396856983774,100.09591993927683,,,,99.88364664713542,99.7685037236363,99.99878957063453,0.0,0.0,0.0,0.0,0.0,0.0,46.581880496166946,-3.3966862621330804,96.56044725446698,74.11571553497365,28.367500931445562,119.86393013850174,,,,87.3100695693702,52.030675816536196,122.5894633222042,,,,98.59825352387075,97.75706810246227,99.43943894527924,,,,0.0,0.0,0.0,99.98832702636719,99.9553108711177,100.02134318161669,,,,0.0,0.0,0.0,,,,,,
5.7025,99.81205313546317,99.57909513631559,100.04501113461077,,,,99.91109476461038,99.71356047348013,100.10862905574062,0.0,0.0,0.0,0.0,0.0,0.0,46.62066352718056,-3.3387559114343714,96.5800829657955,74.51157703920104,28.518251438044334,120.50490264035776,,,,87.44997660319011,52.114572561167705,122.78538064521251,,,,99.1736609939201,98.66060780349402,99.68671418434616,,,,0.0,0.0,0.0,100.0,100.0,100.0,,,,0.0,0.0,0.0,,,,,,
5.9025,99.7676746428959,99.50701421000295,100.02833507578886,,,,99.9448988172743,99.84284650143968,100.0469511331089,0.0,0.0,0.0,0.0,0.0,0.0,48.16882694276173,-3.3517413879780356,99.6893952735015,74.11585243048103,28.364399574238803,119.86730528672325,,,,87.38842337472099,52.077893284251275,122.69895346519068,,,,98.87397748174716,98.35413693301543,99.39381803047891,,,,0.0,0.0,0.0,99.98036702473958,99.92483658497355,100.03589746450561,,,,0.12386067708333333,-0.2264702216685955,0.4741915758352622,,,,,,
6.1025,99.75001453218006,99.369414767038,100.13061429732213,,,,99.73760670786733,99.34075027642322,100.13446313931145,0.0,0.0,0.0,0.0,0.0,0.0,48.4681092629701,-3.3484828263995237,100.28470135233974,74.34040694650132,28.450122555719442,120.23069133728319,,,,87.46063232421875,52.12102836811074,122.80023628032674,,,,99.24661077201907,98.80751123995628,99.68571030408187,,,,0.0,0.0,0.0,99.83285776774089,99.5729031759147,100.09281235956709,,,,0.24073517628205127,-0.44016672619465824,0.9216370787587608,,,,,,
6.302499999999999,99.87104438123725,99.6589413186919,100.0831474437826,,,,99.78576442173548,99.50090932888253,100.07061951458842,0.0,0.0,0.0,0.0,0.0,0.0,48.5703526396428,-3.2310625762662415,100.37176785555184,74.35645845667055,28.460670859048975,120.25224605429213,,,,87.36965797061012,52.06643097408139,122.67288496713886,,,,99.22288561869338,98.58123889433776,99.864532343049,,,,0.0,0.0,0.0,99.9044698079427,99.76492286540037,100.04401675048507,,,,0.29914079806505345,-0.5469571493003662,1.145238745430473,,,,,,
6.5024999999999995,99.51856006000294,99.09901276386375,99.93810735614213,,,,99.89936828613281,99.77531670395182,100.02341986831382,0.0,0.0,0.0,0.0,0.0,0.0,49.54574573443592,-1.6419373551337824,100.73342882400563,74.61496952601843,28.560412279287068,120.66952677274978,,,,87.44635009765625,52.11236968016728,122.78033051514521,,,,99.43797907753596,99.11720464018053,99.75875351489137,,,,0.0,0.0,0.0,99.94650946723091,99.79521539342966,100.09780354103215,,,,0.16334808922089197,-0.2986700771069397,0.6253662555487236,,,,,,
6.7025,99.79518636067709,99.55733120312414,100.03304151823005,,,,99.84203725046925,99.59265910071893,100.09141540021955,0.0,0.0,0.0,0.0,0.0,0.0,51.7569596701394,3.202782401526416,100.31113693875238,74.31876760815818,28.444294502335808,120.19324071398054,,,,87.46429443359375,52.12324125093377,122.80534761625373,,,,99.2238365272423,98.53291715231084,99.91475590217375,,,,0.0,0.0,0.0,100.0,100.0,100.0,,,,0.0,0.0,0.0,,,,,,
6.9025,99.48249631050305,98.92276491886338,100.04222770214272,,,,99.73395265851701,99.27596564477025,100.19193967226379,0.0,0.0,0.0,0.0,0.0,0.0,56.48236567882259,7.6379128628419615,105.3268184948032,74.11199383944445,28.36155591012835,119.86243176876054,,,,87.46923828125,52.126275483177096,122.81220107932289,,,,99.16775844813573,98.32982042062821,100.00569647564326,,,,0.0,0.0,0.0,99.97314453125,99.89718579498972,100.04910326751029,,,,0.0,0.0,0.0,,,,,,
7.1025,99.7685775756836,99.34885282451467,100.18830232685252,,,,99.8604973687066,99.69164954486952,100.0293451925437,0.0,0.0,0.0,0.0,0.0,0.0,56.281202798361306,7.58951785909553,104.97288773762708,74.42021853935333,28.48461569948967,120.35582137921699,,,,87.35996754964191,52.06004961455466,122.65988548472917,,,,99.37607446755852,98.75781223786278,99.99433669725427,,,,0.0,0.0,0.0,99.93275960286458,99.80256657463288,100.06295263109628,,,,0.0,0.0,0.0,,,,,,
7.302499999999999,99.73570489264154,99.33979610971825,100.13161367556482,,,,99.74434268835819,99.26602483690029,100.2226605398161,0.0,0.0,0.0,0.0,0.0,0.0,57.206005685429204,8.534130252149458,105.87788111870896,74.65641391638553,28.576992908873887,120.73583492389717,,,,87.44295392717633,52.11030406560446,122.77560378874821,,,,99.27562519860646,98.90896895770669,99.64228143950623,,,,0.0,0.0,0.0,99.9475606282552,99.79923968680758,100.09588156970281,,,,0.0,0.0,0.0,,,,,,
7.5024999999999995,99.42451577658183,98.6997602491143,100.14927130404934,,,,99.6487308848988,99.14596398832572,100.15149778147187,0.0,0.0,0.0,0.0,0.0,0.0,56.68846055847093,8.24755541114859,105.12936570579328,74.56641060965401,28.540929156759947,120.59189206254808,,,,87.5,52.14466094067263,122.85533905932738,,,,99.22257503493007,98.50567392821765,99.93947614164249,,,,0.0,0.0,0.0,99.91489508213141,99.69659032930193,100.13319983496089,,,,0.0,0.0,0.0,,,,,,
7.7025,99.84041680230034,99.60638626876207,100.07444733583861,,,,99.74380395351311,99.5175745046393,99.97003340238692,0.0,0.0,0.0,0.0,0.0,0.0,57.52122484227178,9.013985643886818,106.02846404065673,74.53524998256138,28.52970240552176,120.54079755960099,,,,87.40182664659288,52.08570491000872,122.71794838317705,,,,99.34425948925613,98.6701013487736,100.01841762973869,,,,0.0,0.0,0.0,99.9320068359375,99.7396931264058,100.1243205454692,,,,0.0,0.0,0.0,,,,,,
7.9025,99.65979778955852,99.1258080469273,100.19378753218973,,,,99.85757191975911,99.72685126281053,99.9882925767077,0.0,0.0,0.0,0.0,0.0,0.0,59.31259786102162,9.68950433147769,108.93569139056555,75.26859878593142,30.83744015557246,119.69975741629038,,,,87.30968128551136,52.03040275489186,122.58895981613087,,,,99.25867568041068,98.5746190441181,99.94273231670324,,,,0.0,0.0,0.0,99.93449263139205,99.74920981315056,100.11977544963354,,,,0.0,0.0,0.0,,,,,,
8.1025,99.60314611129431,99.10980802600555,100.09648419658306,,,,99.98603820800781,99.94654829682705,100.02552811918856,0.0,0.0,0.0,0.0,0.0,0.0,59.5915606229098,10.001594387665152,109.18152685815446,82.62028200469938,47.43542775405818,117.80513625534057,,,,87.44344075520833,52.11080629769162,122.77607521272506,,,,99.41252784479677,98.9777766618483,99.84727902774524,,,,0.0,0.0,0.0,99.97884114583333,99.93614727269491,100.02153501897175,,,,0.0,0.0,0.0,,,,,,
8.3025,99.62337009490481,99.19235923956522,100.05438095024442,,,,99.78258163209945,99.44799135500298,100.11717190919593,0.0,0.0,0.0,0.0,0.0,0.0,59.34472041782522,9.935257700245636,108.75418313540482,86.62001919436764,51.60352592844426,121.63651246029103,,,,87.43396577380953,52.104824941129245,122.76310660648981,,,,99.38465376024122,99.01718000301443,99.75212751746803,,,,0.0,0.0,0.0,99.98531341552734,99.943773481635,100.02685334941968,,,,0.0,0.0,0.0,,,,,,
8.5025,99.81455478420507,99.57888443937759,100.05022512903254,,,,99.63019342133494,99.01853686804894,100.24184997462093,0.0,0.0,0.0,0.0,0.0,0.0,60.47073179990247,10.30114828819758,110.64031531160734,86.73317525166891,51.67566911333117,121.79068139000665,,,,87.5,52.14466094067263,122.85533905932738,,,,99.16611894659837,98.3475925997722,99.98464529342453,,,,0.0,0.0,0.0,99.87257385253906,99.51215828065864,100.2329894244195,,,,0.0,0.0,0.0,,,,,,
8.702499999999999,99.61084430502764,99.15956832370144,100.06212028635385,,,,99.85784912109375,99.69112383789,100.02457440429748,0.0,0.0,0.0,0.0,0.0,0.0,60.88191851771412,10.399210257831848,111.36462677759637,87.06076836964442,51.87699220161983,122.244544537669,,,,87.41192626953125,52.09178923452983,122.73206330453266,,,,99.50818449078184,99.19075618344021,99.82561279812347,,,,0.0,0.0,0.0,100.0,100.0,100.0,,,,0.0,0.0,0.0,,,,,,
8.9025,99.84793090820312,99.53412407047848,100.16173774592775,,,,99.7953367687407,99.48454824940531,100.10612528807607,0.0,0.0,0.0,0.0,0.0,0.0,60.873505799423036,10.430900273178434,111.31611132566763,86.63032064947043,51.6218872710299,121.63875402791095,,,,87.5,52.14466094067263,122.85533905932738,,,,99.45159743668196,98.66343526503036,100.23975960833357,,,,0.0,0.0,0.0,99.96673583984375,99.87265058697591,100.06082109271159,,,,0.0,0.0,0.0,,,,,,
9.1025,99.91689046223958,99.6818211913129,100.15195973316627,,,,99.91385488799123,99.67019971652137,100.15751005946112,0.0,0.0,0.0,0.0,0.0,0.0,60.77167011986872,10.415449316231474,111.12789092350597,86.60584546568316,51.603110817960804,121.60858011340552,,,,87.5,52.14466094067263,122.85533905932738,,,,99.40913730282169,98.61997569791482,100.19829890772856,,,,0.0,0.0,0.0,99.97751871744791,99.91393204807851,100.04110538681729,,,,0.0,0.0,0.0,,,,,,
9.3025,99.79381225921296,99.5340936130193,100.0535309054066,,,,99.76446671919389,99.40922758097113,100.11970585741663,0.0,0.0,0.0,0.0,0.0,0.0,60.94094160556105,10.433039495189023,111.44884371593307,86.79127623542907,51.71314959365992,121.86940287719818,,,,87.5,52.14466094067263,122.85533905932738,,,,99.87495785667782,99.69844848655475,100.05146722680092,,,,0.0,0.0,0.0,100.0,100.0,100.0,,,,0.0,0.0,0.0,,,,,,
9.5025,99.7491961709814,99.3182603198661,100.18013202209673,,,,99.81941223144531,99.52701883575759,100.11180562713304,0.0,0.0,0.0,0.0,0.0,0.0,61.612252129448784,10.575813289321568,112.648690969576,86.93998839363219,51.805433644861075,122.07454314240331,,,,87.49679565429688,52.14275020814919,122.85084110044457,,,,99.61763796455415,99.14430705195902,100.09096887714928,,,,0.0,0.0,0.0,99.92816925048828,99.79190913682606,100.0644293641505,,,,0.0,0.0,0.0,,,,,,
9.702499999999999,99.46848757831371,98.93051774759226,100.00645740903518,,,,99.93116542271206,99.80004704346946,100.06228380195464,0.0,0.0,0.0,0.0,0.0,0.0,61.67053938969175,10.595975514343515,112.74510326503999,87.07409377325148,51.88668643149321,122.26150111500975,,,,87.37317171963778,52.06833493273864,122.67800850653694,,,,99.60606775528346,98.97055402279437,100.24158148777254,,,,0.0,0.0,0.0,99.95067596435547,99.83221452053176,100.06913740817917,,,,0.0,0.0,0.0,,,,,,
9.9025,99.84697412561488,99.61307951472922,100.08086873650053,,,,99.76431218583987,99.41163231373497,100.11699205794477,0.0,0.0,0.0,0.0,0.0,0.0,61.33897379197625,10.532604414022328,112.14534316993017,86.81023071534032,51.72881450666744,121.8916469240132,,,,87.46087489983975,52.121175040006165,122.80057475967334,,,,99.74690491724118,99.58258463614669,99.91122519833567,,,,0.0,0.0,0.0,100.0,100.0,100.0,,,,0.0,0.0,0.0,,,,,,


==> data/ligating_loop.csv <==
global_step,RGB_stiff_large,RGB_stiff_large_min,RGB_stiff_large_max,STATE_stiff_large,STATE_stiff_large_min,STATE_stiff_large_max,RGB_soft_large,RGB_soft_large_min,RGB_soft_large_max,STATE_soft_large,STATE_soft_large_min,STATE_soft_large_max
0.019639,0.2584075927734375,-0.47247945186732077,0.9892946374141957,0.914764404296875,-0.4937114489270049,2.3232402575207547,0.0,0.0,0.0,0.0,0.0,0.0
0.057959,0.4070281982421875,-0.744221398202585,1.5582777946869601,3.3665466308593754,-6.155485176586183,12.888578438304933,0.167694091796875,-0.3066164261010839,0.6420046096948339,0.0,0.0,0.0
0.09627899999999999,0.924835205078125,-1.6909937748850496,3.540664185041299,7.523345947265625,-13.755889798829788,28.80258169336104,0.16632080078125,-0.3041054635579448,0.6367470651204448,0.0,0.0,0.0
0.134599,0.775299072265625,-0.9441854019200767,2.494783546451327,7.383270263671875,-13.499771619429612,28.266312146773366,0.0,0.0,0.0,0.16632080078125,-0.3041054635579448,0.6367470651204448
0.172919,4.6149444580078125,-8.438089626218591,17.667978542234213,8.590316772460938,-15.706768196929724,32.8874017418516,0.0,0.0,0.0,0.0,0.0,0.0
0.21123899999999998,9.319839477539062,-15.978234248658774,34.6179132037369,9.576797485351562,-17.510476290417902,36.66407126112103,0.0,0.0,0.0,0.0415802001953125,-0.0760263658894862,0.1591867662801112
0.24955899999999998,13.907470703125,-17.43888612574229,45.253827531992286,9.60906982421875,-17.569483910181667,36.78762355861917,0.0,0.0,0.0,0.0,0.0,0.0
0.287879,20.080337524414062,-16.90706786367259,57.06774291250072,10.272216796875,-18.491358959612185,39.035792553362185,0.0,0.0,0.0,0.0,0.0,0.0
0.32619899999999996,29.84794616699219,-13.026684084112672,72.72257641809705,15.987319946289064,-15.507203317030799,47.481843209608925,0.0,0.0,0.0,0.0,0.0,0.0
0.364519,36.01097106933594,-13.325943179318871,85.34788531799076,19.412841796875,-16.683439298419085,55.50912289216908,0.0,0.0,0.0,0.0,0.0,0.0
0.402839,36.33384704589844,-13.814596253761968,86.48229034555884,20.516077677408855,-17.484581835598878,58.51673719041659,0.0,0.0,0.0,0.0,0.0,0.0
0.44115899999999997,36.78306579589844,-13.987935524305673,87.55406711610256,,,,0.0,0.0,0.0,0.16632080078125,-0.3041054635579448,0.6367470651204448
0.479479,36.996002197265625,-13.851373572878972,87.84337796741022,,,,0.0,0.0,0.0,0.0,0.0,0.0
0.517799,37.16613769531249,-13.975704369609431,88.30797976023442,,,,0.0,0.0,0.0,0.0,0.0,0.0
0.556119,37.32536315917969,-14.189354413097972,88.84008073145735,,,,0.0,0.0,0.0,0.0,0.0,0.0
0.5944389999999999,,,,,,,0.0,0.0,0.0,,,
0.632759,,,,,,,0.0,0.0,0.0,,,
0.671079,,,,,,,0.16632080078125,-0.3041054635579448,0.6367470651204448,,,
0.709399,,,,,,,0.0,0.0,0.0,,,
0.7477189999999999,,,,,,,0.0,0.0,0.0,,,
0.7860389999999999,,,,,,,0.0,0.0,0.0,,,
0.824359,,,,,,,,,,,,
0.862679,,,,,,,,,,,,
0.900999,,,,,,,,,,,,
0.9393189999999999,,,,,,,,,,,,
0.9776389999999999,,,,,,,,,,,,
1.015959,,,,,,,,,,,,
1.054279,,,,,,,,,,,,
1.0925989999999999,,,,,,,,,,,,
1.130919,,,,,,,,,,,,
1.169239,,,,,,,,,,,,
1.207559,,,,,,,,,,,,
1.245879,,,,,,,,,,,,
1.2841989999999999,,,,,,,,,,,,
1.322519,,,,,,,,,,,,
1.360839,,,,,,,,,,,,
1.399159,,,,,,,,,,,,
1.437479,,,,,,,,,,,,
1.4757989999999999,,,,,,,,,,,,
1.514119,,,,,,,,,,,,
1.552439,,,,,,,,,,,,
1.590759,,,,,,,,,,,,
1.629079,,,,,,,,,,,,
1.6673989999999999,,,,,,,,,,,,
1.705719,,,,,,,,,,,,
1.744039,,,,,,,,,,,,
1.782359,,,,,,,,,,,,
1.820679,,,,,,,,,,,,
1.8589989999999998,,,,,,,,,,,,
1.897319,,,,,,,,,,,,
1.9174369999999998,,,,,,,,,,,,


==> data/pick_and_place.csv <==
global_step,RGB_Place_onStiff,RGB_Place_onStiff_min,RGB_Place_onStiff_max,RGB_Both_onSoft,RGB_Both_onSoft_min,RGB_Both_onSoft_max,STATE_Pick_onStiff,STATE_Pick_onStiff_min,STATE_Pick_onStiff_max,STATE_Place_onSoft,STATE_Place_onSoft_min,STATE_Place_onSoft_max,RGBD_Both_onSoft,RGBD_Both_onSoft_min,RGBD_Both_onSoft_max,STATE_Both_onSoft,STATE_Both_onSoft_min,STATE_Both_onSoft_max,STATE_Both_onStiff,STATE_Both_onStiff_min,STATE_Both_onStiff_max,RGB_Pick_onStiff,RGB_Pick_onStiff_min,RGB_Pick_onStiff_max,RGBD_Pick_onStiff,RGBD_Pick_onStiff_min,RGBD_Pick_onStiff_max,RGB_Place_onSoft,RGB_Place_onSoft_min,RGB_Place_onSoft_max,RGBD_Place_onStiff,RGBD_Place_onStiff_min,RGBD_Place_onStiff_max,RGBD_Pick_onSoft,RGBD_Pick_onSoft_min,RGBD_Pick_onSoft_max,RGBD_Place_onSoft,RGBD_Place_onSoft_min,RGBD_Place_onSoft_max,RGBD_Both_onStiff,RGBD_Both_onStiff_min,RGBD_Both_onStiff_max,STATE_Place_onStiff,STATE_Place_onStiff_min,STATE_Place_onStiff_max,RGB_Both_onStiff,RGB_Both_onStiff_min,RGB_Both_onStiff_max,RGB_Pick_onSoft,RGB_Pick_onSoft_min,RGB_Pick_onSoft_max,STATE_Pick_onSoft,STATE_Pick_onSoft_min,STATE_Pick_onSoft_max
0.1025,2.3327102892774927,1.2011204924373484,3.4643000861176367,0.0,0.0,0.0,8.455231663495063,1.3185546974026825,15.591908629587442,2.3599515075039976,-0.31875521954660213,5.038658234554597,0.0,0.0,0.0,0.115020751953125,-0.21030706277979705,0.440348566686047,0.05451747349330358,-0.09968122730778768,0.20871617429439487,0.050877162388392856,-0.09302518374105415,0.19477950851783987,0.19875674434358132,-0.17996546436757516,0.5774789530547377,0.43491617838541663,0.06857266293890255,0.8012596938319307,3.12289943942776,1.9939979147249383,4.251800964130582,0.0,0.0,0.0,1.211150042697948,0.28323751223588106,2.139062573160015,0.3941514756944445,-0.720677249418461,1.50898020080735,16.72090308709024,5.673578327938646,27.76822784624183,0.04566192626953125,-0.08348950455937154,0.17481335709843404,0.0,0.0,0.0,10.788436647445437,-0.46177790393941015,22.038651198830284
0.3025,11.564420785394756,8.173254437189556,14.955587133599954,0.040144486860795456,-0.07340126868529544,0.15369024240688636,30.995858397084973,9.099043629861455,52.89267316430849,22.871723169636265,4.1047459509793605,41.638700388293174,0.10658264160156249,-0.09854813957216232,0.3117134227752873,0.029792785644531247,-0.054473937394209825,0.11405950868327232,0.0211334228515625,-0.03864092358052785,0.08090776928365286,0.21069335937500003,-0.34310965374373553,0.7644963724937356,0.28205871582031244,-0.051251003613598814,0.6153684352542237,3.7041841571107925,-0.032457852184306774,7.440826166405892,12.819022932638754,7.961724771179298,17.67632109409821,0.0,0.0,0.0,7.134355318968715,3.654952870166698,10.613757767770732,0.2686261373852926,0.025929639367937338,0.5113226354026479,72.07911168337387,62.33386023071576,81.82436313603198,0.150233549230239,-0.1292714992952246,0.42973859775570256,0.06039089626736112,-0.11042035282297648,0.23120214535769873,50.36830851198122,16.561456070312055,84.17516095365039
0.5025,23.035715044080675,16.8375035896521,29.233926498509245,0.0,0.0,0.0,48.28648276026816,26.500824228264296,70.07214129227202,45.428767786948804,19.676864690362372,71.18067088353524,0.0,0.0,0.0,0.15152849469866073,-0.13142547673222843,0.4344824661295498,0.070526123046875,-0.06006876604964845,0.20112101214339848,0.06115867978050595,-0.11182418902434346,0.23414154858535538,,,,10.212482612873238,4.667445594024237,15.75751963172224,34.513120040345086,25.236460815851792,43.78977926483838,0.0868377685546875,-0.1587765314778224,0.3324520685871974,22.197568629671956,13.917257546329747,30.47787971301416,0.05996704101562499,-0.10964536438373607,0.22957944641498604,80.53855368136782,75.31099088388603,85.7661164788496,0.0,0.0,0.0,0.05682373046874999,-0.103898050118329,0.21754551105582898,72.71380582376065,38.70079132095152,106.7268203265698
0.7025,30.13562899909335,19.421327289639045,40.84993070854765,0.05293104383680556,-0.09678055629234493,0.20264264396595605,57.215318697092265,24.228658795940603,90.20197859824393,54.74654450123592,22.872856181038088,86.62023282143375,0.06098429361979166,-0.1115053366379131,0.23347392387749638,0.2557437340762536,-0.10940875996956387,0.620896228122071,0.21507917131696427,-0.3932565908038702,0.8234149334377988,0.19914415147569442,-0.08275647628736829,0.4810447792387571,,,,22.01359239859094,10.299916317838258,33.72726847934363,51.91184804473684,43.59222260469875,60.23147348477493,0.13067904385653412,-0.16246392435110865,0.4238220120641768,37.24299545912537,28.78553140591177,45.700459512338966,0.0597381591796875,-0.10922687062654628,0.22870318898592124,83.56839860545998,77.86341451303164,89.2733826978883,0.01434326171875,-0.026225608783896157,0.054912132221396154,0.0,0.0,0.0,88.46289049288926,68.41451257853916,108.51126840723934
0.9025,36.9129291940495,27.875478218845696,45.95038016925329,0.0,0.0,0.0,64.6300631521121,30.243983707178923,99.01614259704529,61.66883503659113,27.024833837079083,96.31283623610318,0.0,0.0,0.0,1.1041856050782444,-1.370503334792865,3.5788745449493535,0.30511147635323665,-0.1804122283632999,0.7906351810697732,1.3218934707734755,-1.553939221889175,4.197726163436126,,,,28.977945494005596,18.35085751818431,39.605033469826886,60.26220597944536,55.35609878064721,65.16831317824351,0.24478465113146552,-0.4475708958503048,0.9371401981132359,44.73765194944013,35.212281350988874,54.26302254789137,0.21002197265624997,-0.10251799055427374,0.5225619358667737,83.40233775081798,77.81632705277556,88.98834844886039,0.17095947265625,-0.08537571883226436,0.4272946641447643,0.2674284435453869,-0.42175980125592333,0.9566166883466971,92.87942144881079,81.70561365086832,104.05322924675329
1.1025,41.30222991354838,29.648855458897128,52.95560436819964,0.0,0.0,0.0,73.5445262461119,40.51655037425009,106.57250211797371,66.08887121538403,34.24395831045789,97.93378412031018,0.059417724609375,-0.10864097936648047,0.22747642858523048,1.6080905534488297,-1.2049461548831062,4.421127261780765,0.08983188205295138,-0.12960932036319092,0.30927308446909374,1.6236121454703607,-2.402569854701441,5.649794145642162,,,,32.926499101586074,22.873387653921363,42.97961054925079,65.64187582013662,61.63489122532258,69.64886041495065,2.4805751448665267,-4.535550879845167,9.49670116957822,51.351066143504056,42.57004249942167,60.13208978758644,0.17888423374720983,-0.12770427875976545,0.4854727462541851,84.01386011164074,78.4757551093668,89.55196511391466,0.15985811673677885,-0.2922889167523694,0.612005150225927,0.7199468927069025,-1.1761417242985686,2.6160355097123738,97.04265528427058,93.45939573088071,100.62591483766046
1.3025,45.56747841521434,34.53566681199051,56.599290018438154,0.0,0.0,0.0,74.98435710465701,41.341856565446655,108.62685764386737,71.56903986462193,45.57331959087213,97.56476013837172,0.0,0.0,0.0,2.016069498399821,-0.9670088783498888,4.99914787514953,1.4093394423976089,-1.9287411501582672,4.747420034953485,1.8270534227870654,-1.2261708390750654,4.880277684649196,,,,37.71864799456406,26.044466229936493,49.39282975919163,65.66690179381963,62.71053335664279,68.62327023099647,1.9834000558564158,-3.3749910451799288,7.34179115689276,58.65631213172471,50.73373065267946,66.57889361076995,0.2685302534913705,-0.06868988663112914,0.6057503936138702,86.20270423427952,83.30648497688294,89.0989234916761,0.0,0.0,0.0,0.5365077427455357,-0.9809653094722885,2.05398079496336,97.85254563500871,96.18683045292755,99.51826081708988
1.5025,46.666773267644864,33.33211170693174,60.00143482835798,0.0,0.0,0.0,80.29594945231133,51.74761163984234,108.84428726478032,73.40686674568188,49.87931696675748,96.93441652460628,0.02558390299479167,-0.04677830219255238,0.09794610818213573,2.3425962660047746,-1.3960286636756487,6.081221195685198,0.808695937647964,-1.1273858975689603,2.7447777728648886,2.3021983183860986,-1.8119201132186,6.416316749990797,,,,43.130861500145315,32.92778971869698,53.33393328159365,68.4943366895996,64.52869985312817,72.45997352607102,2.437014242760221,-3.978187225063635,8.852215710584076,59.23681084316604,54.10782914244315,64.36579254388893,0.26563553583054317,-0.15929289309417552,0.6905639647552619,87.49864602448744,82.61667558731563,92.38061646165927,0.1313196818033854,-0.11402541431259901,0.37666477791936986,0.5596507135347036,-1.0232805450104119,2.142581972079819,98.12089532208013,96.73091420125269,99.51087644290757
1.7025,51.73656615657356,39.86657555616081,63.60655675698631,0.0304412841796875,-0.05565966970624769,0.1165422380656227,82.58784316760064,58.57547335963862,106.60021297556266,76.27788758127045,56.54233805582686,96.01343710671402,0.0,0.0,0.0,2.7383626335957874,-0.7926714013832832,6.269396668574859,1.733553884824394,-0.9147900501737385,4.381897819822527,4.293278923970452,-0.9114115513419945,9.4979693992829,,,,42.3569567055056,33.393717186570875,51.32019622444033,68.73515302428645,61.54076637819708,75.92953967037582,2.616515384131656,-4.552370524029504,9.785401292292818,62.24571192085454,54.60790205775741,69.88352178395168,0.33731345524863593,-0.07927685630586141,0.7539037668031332,89.86138585350244,86.50976435603793,93.21300735096695,0.075592041015625,-0.13821453820789525,0.28939862023914525,2.3078767190247906,-4.207954733389048,8.823708171438629,98.12802845127827,96.64460566356725,99.61145123898929
1.9024999999999999,50.916876656031405,39.435845049965614,62.397908262097204,0.0,0.0,0.0,88.39615352697095,71.28377247963658,105.50853457430532,69.52919308355365,46.48810386209847,92.57028230500883,0.0,0.0,0.0,2.2876277877687654,-0.934221417525746,5.509476993063276,0.9661234936683006,-1.1108857028056247,3.043132690142226,5.391527107598235,0.3299500251615788,10.453104190034892,,,,45.23019419638453,40.10116711428127,50.359221278487794,66.94029304859231,59.13103310983207,74.74955298735254,2.081583504724984,-3.8060237424634,7.969190751913368,66.12738572433075,59.96487803701146,72.28989341165003,0.2726478081244927,-0.07626230890003458,0.62155792514902,87.79020015628902,84.86242912828229,90.71797118429576,0.16024745594371448,-0.13710007593354978,0.45759498782097874,4.813649148652048,-6.738902549275988,16.366200846580085,99.01349022274925,98.32934277033259,99.69763767516594
2.1025,52.56857445115869,42.90038937640248,62.2367595259149,0.0,0.0,0.0,90.5694911293626,77.2122113865385,103.9267708721867,70.56948409165308,41.46782135394817,99.67114682935798,0.048740931919642856,-0.0891192420072824,0.18660110584656808,1.0702723890769226,-0.3035488336963852,2.4440936118502306,1.4205384446587754,-0.9673090083773601,3.808385897694911,6.697565574858041,-0.5205941990474888,13.915725348763571,,,,44.97533646671525,38.124222194845444,51.82645073858505,70.1917112079197,64.25855933967497,76.12486307616442,1.7985130519233912,-3.1173301863150438,6.714356290161826,67.67434788617985,58.45210423087494,76.89659154148475,0.23231882863230519,-0.21358660182054412,0.6782242590851546,88.10685284883884,85.30697115243719,90.90673454524051,0.04114786783854166,-0.07523587768146094,0.15753161335854424,3.5756553842240018,-6.537825293259925,13.689136061707929,98.85057976132346,98.0658809157534,99.63527860689354
2.3024999999999998,53.727912457002894,44.725149541815,62.73067537219078,0.0,0.0,0.0,93.23149676427987,86.02432289212263,100.4386706364371,72.6861888230449,44.26910793622907,101.10326970986074,0.0,0.0,0.0,1.624783254865778,0.04787644778541621,3.20169006194614,1.3863568656888359,-1.6618305279377874,4.43454425931546,8.415638008554982,0.8486729634598761,15.982603053650088,,,,44.251454033981354,38.08525411644488,50.41765395151783,67.89267161816377,63.00437004266624,72.78097319366132,2.6713939738308023,-4.613889809797855,9.95667775745946,66.09758764049536,57.495320513764646,74.69985476722607,0.14846801757812503,-0.12999886881386666,0.42693490397011663,86.8931033667916,82.81504619933446,90.97116053424874,0.07314046223958333,-0.1337320050753286,0.2800129295544953,3.5900909918396486,-6.2957744778318645,13.475956461511164,98.87700834728422,97.99432700636959,99.75968968819886
2.5025,54.26356538118415,46.66281491028912,61.86431585207919,0.06598336356026786,-0.1206457717155831,0.2526124988361188,92.26225395150578,83.25044670780522,101.27406119520637,79.4348891548208,57.671569581801705,101.19820872783988,0.08987773548473012,-0.07476745555439299,0.2545229265238532,3.0853798864472384,-0.9616865625534522,7.132446335447929,1.648094242454594,-1.9915218469070115,5.287710331816199,6.1478802779443535,1.5640597651212853,10.731700790767421,,,,47.63856879297717,38.10289897780584,57.1742386081485,69.17772638123125,64.79770125108718,73.55775151137533,2.805761989576992,-4.993532660109798,10.605056639263783,67.65740776466764,59.95506006761757,75.3597554617177,0.2876741923983135,-0.03772861141868714,0.6130769962153141,86.65492829314239,82.31524687364958,90.99460971263521,0.20874023437500003,-0.12230528214923768,0.5397857508992376,4.086460295177641,-6.547615514511929,14.720536104867213,99.51434326171874,99.21994121549514,99.80874530794233
2.7024999999999997,53.99356200098451,43.679453900822786,64.30767010114623,0.0,0.0,0.0,92.07688462328615,82.92391686803275,101.22985237853955,76.42635326898314,52.82607112320338,100.0266354147629,0.057900168678977286,-0.10586623894002184,0.2216665762979764,2.4047117412176315,-0.5521692992721747,5.361592781707437,1.1852250480862325,-0.8741625422171331,3.244612638389598,9.131830771116315,0.5496754360621664,17.713986106170463,,,,50.54557915038011,41.91233305190482,59.1788252488554,66.91416921998614,61.62913166671127,72.199206773261,3.095550199210783,-5.659987950250467,11.85108834867203,71.32146400181212,63.492008138731556,79.15091986489267,0.15941664751838233,-0.15324574011845324,0.4720790351552179,90.33532241800664,83.80608576475278,96.86455907126052,0.14195275685143852,-0.1250918746317324,0.4089973883346094,4.241414123799378,-6.702443320114241,15.185271567712997,98.78684706914991,97.86525076415653,99.70844337414331
2.9025,52.62870378250957,44.931496944446955,60.325910620572174,0.06891424005681818,-0.1260046658011568,0.2638331459147931,92.08044816371132,83.09077102710334,101.07012530031932,78.71375630082416,52.6280987314019,104.79941387024643,0.0,0.0,0.0,2.387038626665461,-0.5944130996039653,5.368490352934887,0.9356019897823593,-0.3653818749409465,2.236585854505665,9.361994161125976,1.6635606895728572,17.060427632679094,,,,53.020582816332464,45.78477863332079,60.25638699934414,70.9560870713257,65.83593467447109,76.07623946818032,2.451605539473276,-4.482582067550955,9.385793146497507,69.47815492241233,61.12179530546451,77.83451453936014,0.16582391200921476,-0.033161432673426534,0.36480925669185604,89.33042570896198,84.79778033217643,93.86307108574753,0.0186920166015625,-0.03417699017050298,0.07156102337362798,5.223653271878676,-7.65503171698331,18.102338260740662,98.84994762250012,98.20739488868084,99.4925003563194
3.1025,54.59175466338076,44.28423450108554,64.89927482567599,0.0,0.0,0.0,89.26823455592857,75.09148922936416,103.44497988249299,79.52912520384513,58.77358198713634,100.2846684205539,0.0,0.0,0.0,2.2196856386614687,-0.5302842447761851,4.9696555220991225,1.485132357774875,-0.9318669469009512,3.9021316624507008,9.348687787242303,1.237339583875055,17.46003599060955,,,,54.23302864792865,44.52904206294179,63.937015232915506,72.96901796882723,68.99904822597483,76.93898771167963,2.3897723641375985,-3.8409428658848626,8.620487594160059,70.280860721281,61.98690881698279,78.57481262557921,0.19627828446645584,-0.18089499534156653,0.5734515642744782,89.78026584113314,85.40143613526175,94.15909554700454,0.1828811515090812,-0.10542873943037655,0.47119104244853893,5.322982564513937,-7.801756657777418,18.44772178680529,98.94154854426309,98.13245973158561,99.75063735694056
3.3024999999999998,59.74749568954735,51.94271213454586,67.55227924454884,0.049918038504464274,-0.09127149561568722,0.19110757262461578,90.38517580721484,76.43803284588618,104.3323187685435,70.15886175846782,36.319952440702046,103.99777107623358,0.0,0.0,0.0,3.9973412590102524,-1.1623892041820973,9.157071722202602,3.00888831068427,-1.5807437274829095,7.59852034885145,9.003066559358007,-0.4884874595977501,18.494620578313768,,,,54.818249867650046,48.15215924809773,61.484340487202374,70.10067143923989,63.465081997863734,76.73626088061604,3.0786956268828827,-4.882459780072253,11.039851033838017,74.49230010382165,69.05384419634346,79.93075601129985,0.3298305164683949,0.0389023212659509,0.6207587116708388,92.29263493822219,89.7298996495349,94.8553702269095,0.04389444986979167,-0.08025780276773896,0.1680467025073223,4.5496983228898396,-7.804246064165091,16.903642709944773,99.1486082531157,98.77534322841962,99.52187327781178
3.5025,58.01390446052541,49.80982401279659,66.21798490825424,0.0,0.0,0.0,91.59952842773825,82.17203996230366,101.02701689317286,70.28963958548843,37.11638249063533,103.46289668034152,0.0,0.0,0.0,3.6048674632267046,-1.7306355313670634,8.940370457820473,4.345822223093799,-3.8245843673109534,12.51622881349855,12.80592474731935,1.3691628481484073,24.24268664649029,,,,55.52789756972819,47.870550467523785,63.185244671932594,70.76415916457267,64.43038533982784,77.09793298931753,3.93299320765904,-3.9400777329297627,11.806064148247843,73.66833554731585,67.91776436230892,79.41890673232277,0.16303722675030047,-0.0662084250777262,0.39228287857832717,90.8718396724257,87.53931259128517,94.20436675356622,0.0,0.0,0.0,5.155493137640354,-7.464784503375846,17.775770778656554,99.50193677629743,99.11526195668952,99.88861159590533
3.7024999999999997,62.621399738346916,55.269901473310576,69.97289800338325,0.0,0.0,0.0,91.87010564073714,83.11364013564983,100.62657114582443,72.12242578879327,40.06329538331274,104.18155619427378,0.0,0.0,0.0,4.1818156911922175,-1.8126682592890366,10.176299641673472,3.235183919665372,-2.4675991122207113,8.937966951551456,14.014125225132744,2.7970664268553618,25.23118402341013,,,,61.09874473703738,52.17312505176326,70.0243644223115,70.29984546906543,61.36345351860323,79.23623741952764,5.321464274352763,-5.297958287717554,15.94088683642308,73.2091270165768,66.48330252656129,79.93495150659233,0.3462469918387277,-0.17815725331085014,0.8706512369883055,90.4327365056946,87.22183097602807,93.64364203536115,0.29933384486607145,-0.10078513105366838,0.6994528207858113,5.655305389620559,-7.197260528894033,18.507871308135147,99.51168096633184,99.04426912865468,99.97909280400901
3.9025,60.84554115301337,54.757640111607756,66.93344219441899,0.03509521484374999,-0.0641690427691076,0.1343594724566076,91.04142442216934,81.14810525880485,100.93474358553385,63.35210198808047,31.625381938757748,95.07882203740319,0.0,0.0,0.0,5.641274485127365,-3.294226241640462,14.576775211895193,3.5792361317476833,-1.8198458959545416,8.978318159449907,16.89052221450313,2.931722634551126,30.849321794455133,,,,61.010112495554104,50.06672267698382,71.95350231412438,74.03198945630719,67.32680767929074,80.73717123332365,3.4498045014440586,-5.291747203293539,12.191356206181656,73.70043514851712,67.2478472217751,80.15302307525913,0.147705078125,-0.0736910024330967,0.3691011586830967,91.59826855612378,87.96052900908776,95.2360081031598,0.18406108781403185,-0.132819466662927,0.5009416422909908,5.707475189469818,-5.62421275338474,17.039163132324376,99.46571045480806,98.98165446624657,99.94976644336955
4.1025,60.66957671288318,52.98395036497744,68.35520306078891,0.0,0.0,0.0,92.82592118510523,85.29164512972498,100.36019724048548,63.43623490336019,28.165081545195992,98.70738826152439,0.03558349609375,-0.06506182945111261,0.1362288216386126,6.467739545838846,-2.1373437857898026,15.072822877467495,4.077169643812405,-1.6749144965175642,9.829253784142374,17.693863977282223,2.46480131640012,32.92292663816433,,,,60.44534880353668,48.0661734068406,72.82452420023276,73.30815591726389,66.91454928163529,79.7017625528925,4.097340384259025,-6.824587742977914,15.019268511495964,76.31055402006218,72.35058400259071,80.27052403753366,0.13266063871837797,-0.06718181212924883,0.3325030895660048,92.45715265178838,90.72195753750717,94.19234776606959,0.21585714937460543,-0.3946790669869187,0.8263933657361295,4.94462724631258,-5.434037106663235,15.323291599288396,99.34732983487866,98.86328230885664,99.83137736090069
4.3025,64.07086248165915,58.469279620289896,69.67244534302841,0.0396728515625,-0.07253891791290426,0.15188462103790426,92.52737222872899,83.89962827913942,101.15511617831858,61.27067260462916,24.060595719653975,98.48074948960435,0.0,0.0,0.0,7.8699039370731265,-1.6959291523461997,17.435737026492454,5.165407189889916,-0.728206782961962,11.059021162741795,16.925803739310822,0.6505345702287252,33.201072908392916,,,,61.55345647021977,53.0493423994634,70.05757054097614,73.68809063348841,68.29233202494807,79.08384924202876,3.1881451076931424,-5.829290992533005,12.20558120791929,74.95166700314253,70.68742965708469,79.21590434920037,0.1471405029296875,-0.16270469599714055,0.45698570185651555,91.89159871449758,89.6513185712252,94.13187885776993,0.2271071925307765,-0.4152489510482272,0.8694633361097801,5.878831735315194,-6.722823046478514,18.4804865171089,99.72225443522136,99.49411160542347,99.95039726501925
4.5024999999999995,63.60680371450789,55.37674742239659,71.83686000661919,0.0,0.0,0.0,93.31900618222394,85.3618635019086,101.27614886253929,63.50771424135099,28.088151715551913,98.92727676715006,0.0,0.0,0.0,6.3891376312817645,-0.8181587971734448,13.596434059736973,4.742620774293308,-1.8554288313092602,11.340670379895876,18.058773412862834,1.8026607349204526,34.31488609080522,,,,61.329487276802816,52.847677995378604,69.81129655822703,75.42395546620897,69.9135147879716,80.93439614444634,3.6285876319521946,-6.634608050779938,13.891783314684325,76.79196991329256,71.92176340634803,81.66217642023707,0.05230712890624999,-0.095639773309783,0.200254031122283,91.68481571804038,89.58370833568497,93.78592310039579,0.040613810221354164,-0.07425939224801804,0.15548701269072637,4.451911629332396,-5.968051174234444,14.871874432899235,99.44247872488839,98.79634122025361,100.08861622952318
4.7025,65.84659826380272,55.75352406611951,75.93967246148594,0.0,0.0,0.0,93.29854529795021,85.21706678955198,101.38002380634845,63.29247267591078,26.04330652060513,100.54163883121643,0.0,0.0,0.0,5.928123557639369,-3.6666615555132154,15.522908670791955,6.364474381785477,-1.6738923198201223,14.402841083391078,17.869349392933056,2.7898053293507585,32.94889345651536,,,,63.670654417270775,53.051151070560266,74.29015776398128,75.27340140497796,66.64269618357127,83.90410662638463,4.677985055106026,-8.553354763913159,17.90932487412521,77.76821255872419,71.49425591988938,84.042169197559,0.15739804222470238,-0.1374632703073655,0.4522593547567703,92.07425386162986,89.49811522905294,94.65039249420676,0.10474141438802086,-0.07106304578925814,0.28054587456529984,5.386542538001278,-8.066700795370117,18.839785871372673,99.63437143961589,98.97711412678699,100.2916287524448
4.9025,65.76003749057064,56.35553479495366,75.16454018618762,0.0,0.0,0.0,93.38976836982054,85.67633514019163,101.10320159944948,65.5458272941057,32.59833414692399,98.49332044128742,0.0,0.0,0.0,5.523287845645024,-3.6114721261798195,14.658047817469866,5.107725145046039,-1.652773503348342,11.86822379344042,19.47100113669729,6.426212110609122,32.51579016278545,,,,66.0358122166629,55.93637905970994,76.13524537361587,74.26692551070757,70.16420974555267,78.36964127586245,3.6254991803850443,-6.517214820054992,13.76821318082508,78.01935128534923,71.173190613821,84.86551195687747,0.19527435302734375,-0.09851805107233821,0.48906675712702574,91.76426244645761,90.16536676358427,93.36315812933093,0.09253946940104167,-0.16920167596248473,0.35428061476456807,6.104585931568765,-8.673974857588702,20.88314672072623,99.62177006885258,99.27197719338191,99.97156294432327
5.1025,65.01399999474738,58.70341862508588,71.32458136440889,0.0,0.0,0.0,92.11259075384727,81.81352173129687,102.41165977639766,66.0619626037892,32.080610708201654,100.04331449937673,0.053702218191964295,-0.09819059240122581,0.20559502878515443,3.726460594357628,-1.3065818361339263,8.759503024849183,5.645683592642837,-1.529086871846768,12.82045405713244,19.991095011930433,4.802112709579232,35.18007731428164,,,,66.29188186141882,55.260847322331394,77.32291640050624,74.40156144455831,68.41500477909135,80.38811811002526,3.879357122605847,-6.965308797806275,14.72402304301797,80.06225412838572,73.5234026036957,86.60110565307575,0.3306638181599137,-0.32519895426948137,0.9865265905893088,92.85751881886569,90.99957953800597,94.7154580997254,0.07710774739583331,-0.14098589686661905,0.29520139165828574,9.289536197693545,-7.372976551517199,25.952048946904295,99.36032613118489,98.86028186395288,99.8603703984169
5.302499999999999,65.23972243741126,58.598106534075235,71.88133834074729,0.0,0.0,0.0,93.04896689552986,82.26091706029545,103.83701673076426,68.21233450573814,37.3965868385956,99.02808217288067,0.0,0.0,0.0,5.366419666621532,-2.0181533674901413,12.750992700733205,5.2254350560396094,-1.9104971236313828,12.361367235710603,22.21513655238115,6.674630957961139,37.75564214680116,,,,68.0657822323347,55.69134994637653,80.44021451829288,75.54642123691195,68.75038786551511,82.3424546083088,5.669928777785528,-10.367051572682072,21.706909128253127,78.82674041521088,70.63440463838745,87.01907619203429,0.15012953016493055,-0.07916234415620017,0.37942140448606126,91.5905058755517,88.92630016189551,94.25471158920789,0.05792791193181818,-0.10591696545604484,0.22177278931968122,9.053303523660112,-7.416937757357116,25.52354480467734,,,
5.5024999999999995,67.07508856025703,61.13430948768534,73.0158676328287,0.0,0.0,0.0,,,,62.843844440258266,32.61801236956905,93.06967651094749,0.0,0.0,0.0,6.810818197407248,-2.499674918313388,16.121311313127883,5.5900523566898315,-1.3717690653761605,12.551873778755823,20.792112282087494,6.594502294568957,34.98972226960603,,,,68.86545268728031,56.85824811547599,80.87265725908462,74.46241153038562,68.20348211849931,80.72134094227192,4.9504986717587425,-8.817018070846174,18.718015414363663,79.06161226672091,70.50764214768704,87.61558238575479,0.3694639329786425,-0.06872290833799719,0.8076507742952821,91.54561985607916,88.54736232780859,94.54387738434971,0.07351684570312499,-0.06311003654134731,0.2101437279475973,9.796481247786637,-6.127116257372117,25.72007875294539,,,
5.7025,66.84050262306047,57.22667479040284,76.4543304557181,0.12552897135416666,-0.11062702274163819,0.3616849654499715,,,,58.21413027229505,21.213088248632122,95.21517229595797,0.0,0.0,0.0,5.131409070801161,-1.55776655715388,11.820584698756202,5.564147730030514,-1.7758483097861828,12.904143769847213,21.66125103567343,7.1493129623188905,36.17318910902797,,,,71.05819926253464,60.712394495588896,81.40400402948038,73.98422491367769,68.50634832713634,79.46210150021906,5.965086371999232,-7.8387032067928795,19.768875950791344,79.56544334771858,70.34645275899632,88.78443393644086,0.21932147798084078,-0.19339361673540478,0.6320365726970864,91.62210396647538,89.26149908598615,93.98270884696461,0.14850616455078125,-0.12918956426685063,0.42620189336841313,9.989462544325521,-5.918603835732965,25.897528924384005,,,
5.9025,66.95290763979911,57.26905321264575,76.63676206695247,0.0,0.0,0.0,,,,57.25649455898311,17.65019390178399,96.86279521618222,0.0,0.0,0.0,4.751695944368674,-1.9029304462248111,11.406322334962159,4.715924132901062,-2.0124543889583077,11.444302654760433,24.262110591511277,9.114699661418376,39.40952152160418,,,,70.67139114022505,58.37352699064221,82.9692552898079,78.19535775554606,73.28110474946227,83.10961076162984,6.844028291166748,-6.232100321608577,19.920156903942075,81.85898849769033,74.29988630699415,89.41809068838651,0.45586395263671875,-0.09679470081025562,1.0085226060836932,91.76043340831397,88.42191052366739,95.09895629296055,0.16648610432942706,-0.09189744705095258,0.4248696557098067,11.581066620655548,-5.7191129898586155,28.881246231169712,,,
6.1025,65.66300966711742,56.40948185048915,74.9165374837457,0.06175648082386364,-0.1129172246672202,0.23643018631494747,,,,62.041089125580015,24.69946322735359,99.38271502380644,0.0,0.0,0.0,4.2640121615817055,-1.8822761426229149,10.410300465786326,5.570007047717771,-1.5412695731980015,12.681283668633544,23.22698871908965,7.757912131245745,38.696065306933555,,,,71.32693483430569,58.15387027932213,84.49999938928924,76.77106822963941,70.46795756972826,83.07417888955058,8.384371525099295,-7.404482396201898,24.17322544640049,81.02490430339247,74.05042186403801,87.99938674274694,0.07861328125000001,-0.08973058844742687,0.2469571509474269,92.17291890318006,89.03658822678776,95.30924957957237,0.0402069091796875,-0.07351540334634721,0.15392922170572224,11.436485135328438,-5.851415446373272,28.72438571703015,,,
6.302499999999999,68.89475042865064,63.038846216703234,74.75065464059804,0.0,0.0,0.0,,,,60.75220579523558,23.92497008261245,97.57944150785872,0.0,0.0,0.0,4.791853704189718,-2.1057346147351983,11.689442023114633,4.149845122219983,-1.3710505495011225,9.670740793941087,24.998519663228418,7.873047550188458,42.123991776268376,,,,72.21193254579708,57.97156995022343,86.45229514137074,78.32435169415209,73.72023446109155,82.92846892721262,9.668533802826405,-8.252814769252934,27.589882374905738,82.29033075917611,75.67293331392753,88.9077282044247,0.3563196518841911,-0.28364803683857953,0.9962873406069619,91.70672464023059,89.10106587021292,94.31238341024827,0.1896768087869162,-0.21380508510890742,0.5931587026827397,13.110389618858248,-7.0584408989716545,33.279220136688146,,,
6.5024999999999995,71.65434972491371,64.53680894867813,78.7718905011493,0.0,0.0,0.0,,,,62.32062205193504,26.438783011832136,98.20246109203794,0.0,0.0,0.0,3.7712987824343207,-1.466899868751382,9.009497433620023,4.413963070504607,-0.9386038571507049,9.76652999815992,29.424717402437473,10.827475422458695,48.02195938241625,,,,,,,76.92455655772383,70.37719832563477,83.4719147898129,11.651418787748439,-9.942189959166864,33.24502753466374,83.6472821654325,78.69482817306152,88.59973615780348,0.15173049200148814,-0.15652136354196883,0.4599823475449451,92.07965733489475,89.5098542144347,94.6494604553548,0.090545654296875,-0.07863423311191699,0.25972554170566703,13.079341568915396,-6.361702634060467,32.520385771891256,,,
6.7025,71.49053680454541,64.96289883398941,78.01817477510141,0.02787870519301471,-0.05097418077771057,0.10673159116373998,,,,62.46838482826382,25.568852018879785,99.36791763764786,0.0,0.0,0.0,4.56443051166954,-1.4147919480626145,10.543652971401695,4.886133026427718,-1.2247102548055708,10.996976307661006,26.567989617369797,9.004882222758292,44.1310970119813,,,,,,,79.90470250912178,74.7934236181387,85.01598140010485,12.373143051882524,-10.538551828601836,35.284837932366884,84.88580336027158,80.76463147991487,89.00697524062831,0.3065827384827629,-0.5605641950208513,1.173729671986377,92.5100752828818,90.0528882088472,94.96726235691641,0.0,0.0,0.0,13.419305185099583,-6.3576089295825176,33.19621929978168,,,
6.9025,71.85427235357747,67.24077534835432,76.46776935880061,0.05915024701286765,-0.10815191607376452,0.22645241009949985,,,,61.45025129911686,24.972925873712025,97.92757672452169,0.0,0.0,0.0,3.5745341762685614,-0.5444880324894041,7.693556385026527,5.24837033652577,-0.44536408533630417,10.942104758387845,29.07515386474784,11.819503682028456,46.330804047467225,,,,,,,79.31446906088144,72.28567546125075,86.34326266051214,13.24364387214958,-11.299962288544279,37.78725003284344,84.736336854558,77.99330007931081,91.4793736298052,0.189849853515625,-0.10878638331757666,0.4884860903488266,93.96853918091863,90.96487586445208,96.97220249738518,0.07965087890625,-0.14563582750206164,0.30493758531456167,13.570716807098337,-6.374708842012039,33.51614245620871,,,
7.1025,73.76757037073111,66.8831307116549,80.65201002980731,0.0,0.0,0.0,,,,56.82225300750539,22.181744011729727,91.46276200328106,0.09431061921296297,-0.17244009432059068,0.36106133274651664,4.009916607237164,-0.818680407366832,8.838513621841159,5.0817477859527465,-0.9703232847988061,11.133818856704298,28.021254515526845,11.301524112785478,44.74098491826821,,,,,,,80.7780263464299,76.54894534194315,85.00710735091664,13.815444236529725,-11.871816452624687,39.50270492568414,86.23113054711531,79.35984432459462,93.10241676963602,0.37668530352703933,-0.3266691345134008,1.0800397415674794,92.88801659478081,90.37096297003312,95.4050702195285,0.153717041015625,-0.17554903304922437,0.4829831150804743,14.745011067017295,-7.012691045984775,36.50271318001936,,,
7.302499999999999,74.85034671705311,70.38924603237388,79.31144740173237,0.0,0.0,0.0,,,,53.63932501452094,15.081737709528936,92.19691231951295,0.03950330946180556,-0.07222892253720813,0.15123554146081924,3.575507600767194,-0.8581240993936444,8.009139300928034,4.180919200496226,-0.8049750432188508,9.166813444211302,31.103583654532834,13.301742008756687,48.90542530030898,,,,,,,81.29713205507649,77.2332729335608,85.3609911765922,13.68999406074404,-11.660130212823857,39.040118334311934,,,,0.4403980800083705,-0.14780888530020864,1.0286050453169497,92.96609742843512,90.59212256683107,95.34007229003916,0.2542521158854167,-0.26089740525768135,0.7694016370285147,15.150474830345436,-7.060297639610252,37.36124730030112,,,
7.5024999999999995,74.04622786089861,69.32491455919673,78.76754116260048,0.0390625,-0.07142293456039807,0.14954793456039808,,,,53.95424472133663,16.205181826618915,91.70330761605435,0.08316548665364583,-0.15206203164024337,0.31839300494753503,3.875980338742541,-0.018331600783564467,7.770292278268645,4.45526699591641,-0.9165090781059905,9.82704306993881,27.727262328255232,8.101311514955011,47.35321314155545,,,,,,,,,,13.582684809392267,-11.707857035138478,38.87322665392301,,,,0.2988781399197049,-0.14250293005804784,0.7402592098974576,93.33661348180085,90.12660044425361,96.5466265193481,0.0,0.0,0.0,16.09411133903061,-8.126598202476835,40.31482088053806,,,
7.7025,76.0449366953287,71.43216043217994,80.65771295847746,0.0,0.0,0.0,,,,53.03959681992052,15.127940521185568,90.95125311865547,0.0,0.0,0.0,5.176246711323616,0.40792226163250467,9.944571161014728,5.1777170573013285,-0.9158462713088893,11.271280385911547,30.465252590499674,10.722179578765639,50.208325602233714,,,,,,,,,,14.804194120630887,-12.928416307716478,42.53680454897825,,,,0.15371704101562497,-0.02242200488701638,0.32985608691826634,94.35465024951719,92.37496107223342,96.33433942680097,0.04924229213169643,-0.09003594261826964,0.18852052688166251,16.611317446341527,-7.80434274344996,41.02697763613301,,,
7.9025,77.03743520234816,72.41706056130339,81.65780984339294,0.0,0.0,0.0,,,,54.11459108680086,14.59989924884706,93.62928292475465,0.04187689887152778,-0.07656885779695453,0.16032265554001007,5.044777382278907,-0.7691902260121585,10.858744990569974,5.287935642990834,-1.1051870555716208,11.681058341553289,31.653435596582153,11.56989864480565,51.73697254835865,,,,,,,,,,14.930031625580636,-12.924299310700988,42.78436256186226,,,,0.2020423525855655,-0.025238749844611878,0.4293234550157428,93.8151166346166,91.70679786844057,95.92343540079263,0.12766520182291666,-0.2334265178992176,0.48875692154505096,16.754429935186756,-7.5018268013884395,41.01068667176195,,,
8.1025,76.67703114610876,72.17338067718104,81.18068161503646,0.0,0.0,0.0,,,,53.939436483336,14.70754771754158,93.17132524913042,0.0083160400390625,-0.015205273177897244,0.031837353256022244,5.730541438211068,-1.2443070458703527,12.70538992229249,5.3588166467367575,-1.6679127887445486,12.385546082218063,31.587987858531864,9.616882223892745,53.559093493170984,,,,,,,,,,15.426007954906096,-13.291343466139743,44.14335937595194,,,,0.09179433186848959,-0.0827800008729098,0.266368664609889,,,,0.14677105527935605,-0.1252515101040799,0.418793620662792,16.25410421792563,-7.404239661168815,39.912448097020075,,,
8.3025,,,,0.0,0.0,0.0,,,,54.69313682963772,15.651667995051554,93.73460566422389,0.0,0.0,0.0,5.039260375492953,-0.4490979156029896,10.527618666588895,4.2891503402624656,-0.5930347629447767,9.171335443469708,34.46269590330327,13.308421370609057,55.61697043599748,,,,,,,,,,,,,,,,0.21295952074455493,-0.256107871082725,0.6820269125718348,,,,0.12532552083333331,-0.22914858171461036,0.479799623381277,17.579636071251674,-7.542124897682523,42.701397040185874,,,
8.5025,,,,0.054979112413194454,-0.1005253004307547,0.21048352525714362,,,,54.34342286319483,15.99068803964156,92.69615768674811,0.0,0.0,0.0,6.0215872242035,-0.33134619353361733,12.374520641940617,3.6657006607899403,-0.6671580712140114,7.998559392793892,33.46671570994485,13.235639429634722,53.69779199025497,,,,,,,,,,,,,,,,0.16412618514202557,-0.14425732401577612,0.4725096942998273,,,,0.21738568474264702,-0.3974738825149798,0.8322452520002738,18.54576047913418,-8.549606769788925,45.64112772805729,,,
8.702499999999999,,,,0.0,0.0,0.0,,,,56.62188207110741,18.404721087665816,94.839043054549,0.0,0.0,0.0,5.99748386713757,-0.08055204509372291,12.075519779368863,6.063938902310982,-0.9254073420326185,13.05328514665458,35.017054941468515,14.044491910593138,55.98961797234389,,,,,,,,,,,,,,,,0.3698497953869047,-0.18106236628685524,0.9207619570606648,,,,0.056660970052083336,-0.1036004545576607,0.2169223946618274,18.863446182857572,-7.279470424990289,45.00636279070543,,,
8.9025,,,,0.06965128580729167,-0.12735230024350144,0.2666548718580848,,,,56.34688133191034,17.531118039856302,95.16264462396438,0.0,0.0,0.0,6.905828224535244,-1.1995296822571402,15.01118613132763,5.252052795263206,-0.7718098084550997,11.275915398981512,36.53298129582388,13.781563699275058,59.2843988923727,,,,,,,,,,,,,,,,0.21930440266927081,-0.21454782511883433,0.6531566304573759,,,,0.12899089994884674,-0.11427140886145658,0.3722532087591501,20.06092113398681,-7.854571292648455,47.97641356062207,,,
9.1025,,,,0.0,0.0,0.0,,,,56.97633027690945,19.577812875747536,94.37484767807136,0.0,0.0,0.0,5.2390959793990195,-0.7226469934535198,11.200838952251559,3.964726295941201,-1.252439322878647,9.18189191476105,36.04374394295778,15.208908077975375,56.8785798079402,,,,,,,,,,,,,,,,0.36278390750831585,-0.18559653857711808,0.9111643535937498,,,,0.1365695529513889,-0.24970747503078053,0.5228465809335583,20.036995912608056,-5.983253778097197,46.05724560331331,,,
9.3025,,,,0.0390625,-0.07142293456039807,0.14954793456039808,,,,56.74942467323171,19.45001123479027,94.04883811167315,0.09281703404017859,-0.16970918267755303,0.3553432507579102,7.360698237295107,-0.5537482997322194,15.275144774322435,4.970204503544958,-1.2611011462914525,11.201510153381367,35.670978180130994,14.492605103190535,56.849351257071454,,,,,,,,,,,,,,,,0.24034634731045865,-0.14976940856793358,0.6304621031888509,,,,0.0,0.0,0.0,19.19320548802055,-6.160200338690652,44.54661131473175,,,
9.5025,,,,0.0838470458984375,-0.15330821305054196,0.32100230484741693,,,,54.952572687844835,16.232147850080477,93.6729975256092,0.0,0.0,0.0,6.747044197765939,-1.2394195648393016,14.733507960371178,4.7819510074682805,-0.8793247389018405,10.4432267538384,37.25290857783492,16.151190953029733,58.35462620264011,,,,,,,,,,,,,,,,0.0,0.0,0.0,,,,0.024515787760416668,-0.04482533132566648,0.09385690684649982,20.21175790486904,-7.363953692162598,47.78746950190068,,,
9.702499999999999,,,,0.0,0.0,0.0,,,,54.947328899907134,16.383101205025202,93.51155659478907,,,,7.209950438931456,-2.227819087463989,16.6477199653269,5.19946888542326,-1.443864442173902,11.842802213020422,38.791595204726015,16.86120253867116,60.72198787078087,,,,,,,,,,,,,,,,0.18766938246689832,-0.22082868298409025,0.5961674479178869,,,,0.09777069091796874,-0.09021730281404437,0.2857586846499819,21.811270276598993,-6.56192500373804,50.18446555693603,,,
9.9025,,,,0.0,0.0,0.0,,,,55.57346828728422,16.384063155296747,94.7628734192717,,,,5.967291125758503,-1.8643022893145795,13.798884540831585,4.649316900807916,-1.0697154497552819,10.368349251371114,39.804304058421174,17.91790838443345,61.6906997324089,,,,,,,,,,,,,,,,0.2975257013667968,-0.06107506524408546,0.6561264679776792,,,,0.048948589124177634,-0.08949892807270275,0.18739610632105802,20.44591598486654,-6.216980164510527,47.108812134243614,,,


==> data/precision_cutting.csv <==
global_step,STATE_sine_state,STATE_sine_state_min,STATE_sine_state_max,RGB_line_state,RGB_line_state_min,RGB_line_state_max,STATE_sine_state_RF,STATE_sine_state_RF_min,STATE_sine_state_RF_max,RGB_sine_state_RF,RGB_sine_state_RF_min,RGB_sine_state_RF_max,STATE_line_state,STATE_line_state_min,STATE_line_state_max,STATE_line_state_RF,STATE_line_state_RF_min,STATE_line_state_RF_max,RGB_sine_state,RGB_sine_state_min,RGB_sine_state_max,RGB_line_state_RF,RGB_line_state_RF_min,RGB_line_state_RF_max
0.1025,7.191384561822184,4.871916189083934,9.510852934560434,27.030014764694943,19.027931694634248,35.03209783475564,5.183380949257719,3.7903284175401772,6.576433480975262,5.96919760215506,2.6486248955099136,9.289770308800207,13.51302809942336,8.602997085643727,18.423059113202996,5.502491889136589,2.2672128714386517,8.737770906834527,19.529245285760787,18.101914300613263,20.95657627090831,5.330446423535825,2.5858451859253657,8.075047661146286
0.3025,32.564091903783066,25.918397124306335,39.20978668325979,58.495792207263754,49.876177580283965,67.11540683424354,13.387726612281236,10.628376539647057,16.147076684915415,13.450136421749766,11.39805021054053,15.502222632959004,59.21009314053597,47.462858265709684,70.95732801536225,22.76346134469914,16.899903037535037,28.62701965186325,31.917533501891715,26.31370720605849,37.52135979772494,8.130850669640308,5.245017309964418,11.016684029316197
0.5025,49.566886715545465,40.69664022705095,58.43713320403998,73.90141599140469,68.33830286627757,79.4645291165318,20.39778231501507,14.48812635826612,26.30743827176402,12.795333406657965,9.365941374373655,16.22472543894228,78.5192600944249,68.81024355580175,88.22827663304804,27.58120551052053,24.61325736532577,30.549153655715287,50.59331485436221,43.27769751104456,57.908932197679874,12.251181515126206,6.007135513484758,18.495227516767653
0.7025,57.16316075620884,44.84106859418543,69.48525291823225,84.8364546034071,76.89925008429955,92.77365912251466,21.861712046639976,16.04358742526924,27.67983666801071,12.20477645762428,8.70153612612654,15.70801678912202,84.61855673369195,76.95084767129148,92.2862657960924,31.283293551887574,27.8842489185925,34.68233818518265,59.63993966459024,49.03247668998757,70.2474026391929,14.140001212719117,10.638428624045787,17.641573801392447
0.9025,63.69092940380029,47.77766013099456,79.60419867660602,88.36544852648979,81.79059711613378,94.94029993684579,22.054350293373957,16.475137782695537,27.633562804052374,12.919265354341858,8.506834142109012,17.331696566574703,88.71841527545263,80.91761445026714,96.5192161006381,34.95164722123517,31.32889690291134,38.574397539559,65.83938314594748,57.27251943414262,74.40624685775235,15.144070743632652,11.291760993856546,18.996380493408754
1.1025,72.48327728767845,59.22434662562676,85.74220794973014,88.78444104316907,81.16645198912462,96.40243009721353,28.03817414428924,21.962781326999576,34.113566961578904,14.513520776742517,8.146907138302732,20.8801344151823,90.17840512318358,83.1016408468253,97.25516939954186,39.01957282966369,35.180383325617356,42.858762333710025,74.76158016076535,66.7939691916247,82.729191129906,16.757238900024706,7.63008619999736,25.884391600052055
1.3025,76.73921083612703,62.71662561912097,90.76179605313308,91.57450018988715,86.93706335551975,96.21193702425455,29.27853454377981,22.751590318546416,35.805478769013206,12.929702603629883,7.514796930489344,18.344608276770423,93.37767549545046,88.44239092278652,98.3129600681144,38.739567474964815,31.414004169822718,46.06513078010691,79.83027007087829,69.51736100321826,90.14317913853831,17.126048243579067,10.821319339888225,23.43077714726991
1.5025,82.092649028997,67.17392504137518,97.01137301661882,92.20088995070684,88.27548036399439,96.1262995374193,29.68797962504379,20.554086737029653,38.82187251305793,12.483883591258355,6.173949270613854,18.793817911902856,94.00611864230333,88.5076366336359,99.50460065097077,41.78068632391636,33.80960675782828,49.75176589000446,82.88172525072855,73.45231788650376,92.31113261495335,18.267064259950153,11.806009880895713,24.72811863900459
1.7025,87.22763754788299,76.96022539730004,97.49504969846593,93.32413155691964,89.93522391202848,96.7130392018108,34.300399700243936,26.482639467401746,42.11815993308612,14.906325763858488,7.544172361222634,22.26847916649434,95.79742988707527,91.7276218123871,99.86723796176344,41.98167240431529,30.541023838391872,53.4223209702387,86.31297522981102,77.39620654941318,95.22974391020885,19.49877438344033,14.67541418697999,24.322134579900673
1.9024999999999999,88.87380040900726,80.04733435345544,97.70026646455906,94.90536244710287,91.34133107173405,98.4693938224717,33.533797699255494,26.340125793699926,40.72746960481107,13.452476545078323,8.542050720118208,18.362902370038437,96.1291218216801,92.40913126667168,99.84911237668854,43.74664721349749,32.05208720024727,55.441207226747714,84.43570861155851,71.56342834925579,97.30798887386123,21.354072621612595,16.502256176946055,26.205889066279138
2.1025,90.21983736863464,80.63427303782743,99.80540169944187,95.58267248244512,92.62537406310769,98.53997090178255,37.08125858838825,28.46329048742973,45.69922668934678,13.302890185073062,9.323525706721297,17.28225466342483,96.99150872608972,94.7320222088968,99.25099524328266,44.329376039474305,30.664715041929604,57.994037037019005,87.9068111936688,79.83430329294049,95.97931909439711,20.497803356844685,14.374352871223195,26.621253842466174
2.3024999999999998,91.00393572720616,82.84538300006369,99.16248845434862,95.0535866873605,93.52126265692749,96.5859107177935,39.72644757009095,31.60784160753405,47.84505353264785,16.14391230198281,9.623080200107054,22.664744403858567,97.41567714630611,95.23560392266121,99.595750369951,46.49001716933123,34.30314148446817,58.67689285419429,89.0279300023639,76.04143129137789,102.01442871334989,22.094855771411652,15.827900055317418,28.361811487505882
2.5025,91.87582946366749,82.59450719670156,101.1571517306334,95.45326559884208,93.19462337751948,97.71190782016467,43.18820350230342,32.10115140900795,54.27525559559891,16.906579435766982,10.31009359454372,23.50306527699025,96.83755441420693,93.02555600471007,100.6495528237038,44.702598642271916,31.200277093811916,58.20492019073191,88.7661306538107,76.58933526656419,100.9429260410572,19.51450065940234,13.907233896515494,25.12176742228919
2.7024999999999997,92.54641346439746,82.94375940097419,102.14906752782072,95.47072938200716,93.61141104411765,97.33004771989667,40.281757060501036,30.06483306582977,50.49868105517229,18.195569230725813,11.176306521988197,25.214831939463423,98.64542715890067,97.28688402971427,100.00397028808707,46.272624693924016,32.7735800912621,59.77166929658593,88.0741121586611,75.91523960278306,100.23298471453914,18.979753322087845,15.522420860640942,22.437085783534748
2.9025,92.44179565737946,81.73324286702426,103.15034844773466,95.77083163791234,94.05494281535131,97.48672046047335,41.671618791880135,33.191701278189946,50.15153630557032,18.550311262218603,11.677427827620082,25.42319469681712,98.29299163818361,96.99544717177582,99.59053610459138,46.42334145419396,32.44008284334766,60.40660006504025,89.01381557844418,79.47204444471794,98.55558671217042,20.034897160366203,14.83572784465202,25.234066476080386
3.1025,91.70904795911616,80.46129259607032,102.95680332216199,95.7329399212324,93.43746491865218,98.02841492381263,41.209788996368324,31.10701305643268,51.312564936303964,20.824176218242542,12.048147580308045,29.600204856177037,98.46268318913887,96.94125172156657,99.98411465671118,49.03642929282779,33.48082169124109,64.59203689441449,88.89435704549155,78.32943179140844,99.45928229957465,23.734092244478045,17.598913822061675,29.869270666894415
3.3024999999999998,91.940485383181,82.00715403220562,101.87381673415639,,,,43.27028303774486,33.26247374209679,53.278092333392934,24.205851405862038,16.479526163238074,31.932176648486006,98.30415154032708,96.78242401261701,99.82587906803715,49.40404797798765,32.831746298735695,65.97634965723961,92.25446250221947,85.84840076022911,98.66052424420984,23.800896669597773,20.362593267531956,27.23920007166359
3.5025,92.13702188842659,81.60792583932891,102.66611793752425,,,,44.690559928905195,36.17231812856643,53.20880172924396,22.01441022063678,14.669688351906785,29.359132089366774,,,,49.72016836802682,35.017657614202726,64.4226791218509,92.89793674529544,87.81939376875863,97.97647972183225,21.60587438689711,13.814910413595111,29.396838360199112
3.7024999999999997,93.61505709898398,86.56154886130953,100.66856533665842,,,,44.65299347416018,33.64484695200022,55.661139996320145,22.518330792395698,14.89549260211273,30.14116898267866,,,,48.675706618482096,34.70392281240443,62.64749042455976,93.10834430512928,87.1380453280527,99.07864328220586,22.91289142442931,15.288015433556906,30.53776741530172
3.9025,93.78603553237703,87.1141563089876,100.45791475576644,,,,48.384839305041695,40.43374236005516,56.33593625002822,18.518335976979373,12.670797865329664,24.36587408862908,,,,51.58315854536073,37.093480783896624,66.07283630682484,93.84940500851981,88.80364338349555,98.89516663354408,24.47753759203796,18.813279474807597,30.141795709268326
4.1025,94.28772643432032,88.54259698233622,100.03285588630442,,,,47.92167577470604,41.151058218536086,54.692293330875984,22.36571944792939,17.342674869606366,27.38876402625241,,,,53.8734382611052,39.52769705297394,68.21917946923645,,,,25.971933358757727,18.794327696930203,33.14953902058525
4.3025,95.06247989715094,89.1979380218193,100.92702177248256,,,,48.777873645578026,43.208241189449694,54.347506101706365,25.370438575891885,15.545637618715046,35.19523953306872,,,,54.597325242060975,40.273969345805064,68.92068113831688,,,,27.453277367209637,20.865396985483027,34.04115774893625
4.5024999999999995,94.91872414446267,90.43493226481625,99.4025160241091,,,,48.51548582659678,38.50909984008473,58.52187181310884,24.47231383127008,16.78422606640565,32.160401596134506,,,,54.94501993331067,42.72446580109769,67.16557406552364,,,,30.61472921246984,24.029617647203867,37.1998407777358
4.7025,,,,,,,49.77863703571532,39.127993705131956,60.42928036629868,25.274313069330912,18.851826682305013,31.69679945635681,,,,55.31640969758188,40.818740815234555,69.8140785799292,,,,29.48187231901524,22.563696149562567,36.40004848846791
4.9025,,,,,,,48.57861137672504,40.177707890568605,56.97951486288149,26.05912475452432,18.45314130175124,33.6651082072974,,,,54.73426504407186,43.23911031927633,66.22941976886739,,,,27.872900556739793,24.39747685217418,31.348324261305404
5.1025,,,,,,,50.03887165292623,41.756180318544345,58.32156298730812,27.5750067354007,18.688320048116314,36.46169342268508,,,,56.55892849076364,47.36644840069504,65.75140858083223,,,,28.324765317449806,22.774259775222237,33.87527085967738
5.302499999999999,,,,,,,51.44032811193519,40.7176617632471,62.16299446062327,25.6651613492268,20.903769726871953,30.426552971581643,,,,56.36494478033905,49.29891384819579,63.430975712482315,,,,29.55852789429665,24.07063507983644,35.04642070875686
5.5024999999999995,,,,,,,50.32797860412225,39.24931586683568,61.40664134140882,25.737781008739958,19.03321116714238,32.44235085033753,,,,62.59030072171541,52.23841481083469,72.94218663259613,,,,29.254588967932545,23.12316598786728,35.3860119479978
5.7025,,,,,,,50.31352556386628,44.01195471288757,56.61509641484499,26.429684464093484,15.526804148220977,37.33256477996599,,,,57.78622265850526,46.428045091648364,69.14440022536215,,,,32.48237257483321,25.69397108251187,39.27077406715455
5.9025,,,,,,,50.732477589891424,43.89799138124185,57.566963798540996,26.515065498439476,18.8213150401928,34.20881595668616,,,,58.46702870543946,49.36725495995573,67.56680245092319,,,,33.10352064772727,23.937705347650116,42.26933594780443
6.1025,,,,,,,50.604143796333666,44.079729448973175,57.128558143694164,27.42800554581079,17.977300799857186,36.87871029176439,,,,57.78345045714446,45.377897665819674,70.18900324846923,,,,37.14625821164177,30.06926773398506,44.22324868929848
6.302499999999999,,,,,,,51.61847867005935,44.85856794810958,58.378389392009126,29.005268702384818,22.159447312339843,35.85109009242979,,,,61.92688912342934,50.12395291554631,73.72982533131237,,,,36.010767860320684,31.361726430328535,40.65980929031283
6.5024999999999995,,,,,,,53.761597581248566,47.45737212088928,60.06582304160785,31.222870198844227,21.445676449595357,41.00006394809309,,,,63.31607421923672,51.76250667473663,74.86964176373681,,,,35.92397760271268,29.83476652135963,42.01318868406573
6.7025,,,,,,,51.77017141582038,46.279171091818874,57.26117173982188,32.48253871119368,27.26184439926517,37.70323302312221,,,,61.81418131715374,49.55235456307857,74.0760080712289,,,,35.98415932517163,29.21343242813444,42.754886222208825
6.9025,,,,,,,51.607215341198106,43.6770847003834,59.53734598201281,31.41928622563012,24.621350581336248,38.217221869923996,,,,63.56814444452231,53.32409901144612,73.8121898775985,,,,35.31578073746119,26.612917203318197,44.01864427160418
7.1025,,,,,,,54.95495713184299,47.38307776989939,62.526836493786575,29.69927897072251,20.93452247409337,38.46403546735165,,,,63.41892047854887,52.72485467583196,74.11298628126576,,,,39.46727880141147,32.13578706154372,46.798770541279225
7.302499999999999,,,,,,,54.5515889467074,49.455999825494594,59.6471780679202,34.06431447301313,26.153435947744402,41.975192998281855,,,,65.06294159916214,56.087427615242326,74.03845558308197,,,,36.58326059986757,29.01962936783803,44.146891831897115
7.5024999999999995,,,,,,,53.909651390423704,46.350927099782176,61.46837568106525,35.79144098944413,29.15532498867425,42.42755699021402,,,,63.64071964214275,52.62367639479165,74.65776288949385,,,,38.98244926059978,32.47601448118581,45.48888404001375
7.7025,,,,,,,56.76172462052228,50.59358716802712,62.92986207301744,33.277826264353756,26.641545360535172,39.914107168172336,,,,67.20959987329891,53.80826175336211,80.61093799323574,,,,38.557735944906845,31.67521845708976,45.440253432723935
7.9025,,,,,,,56.28568509262388,51.05070668706968,61.52066349817809,38.63824471414936,32.702199185834715,44.57429024246401,,,,64.60509030828962,52.88331770786141,76.32686290871781,,,,43.189650150366404,37.393641770072676,48.98565853066013
8.1025,,,,,,,54.078607569353345,46.99682075522829,61.1603943834784,37.66223448894042,29.39035802522301,45.93411095265784,,,,61.84540918017707,49.3410420424844,74.34977631786973,,,,43.46422984994565,37.18971984047265,49.73873985941866
8.3025,,,,,,,56.293695084619166,50.902471839766925,61.68491832947141,38.715503829673715,31.25010449740109,46.18090316194634,,,,67.66439639133318,55.05540088796958,80.27339189469677,,,,41.83651305224181,30.52412735295329,53.14889875153034
8.5025,,,,,,,56.29118947062837,49.67807954148803,62.90429939976869,37.86683374032975,30.18762149082993,45.54604598982957,,,,65.21497886947176,53.73461156027381,76.69534617866971,,,,45.41085379911725,37.88298197658325,52.93872562165124
8.702499999999999,,,,,,,55.3419593886857,48.09172924503222,62.592189532339184,38.79461149317932,33.10632247660584,44.482900509752795,,,,66.35420345815935,55.339048821940054,77.36935809437864,,,,47.17528110741531,43.088202887144874,51.262359327685736
8.9025,,,,,,,54.99686076481004,49.12155586768412,60.87216566193595,40.38722131582047,33.33779467137423,47.43664796026671,,,,65.09752064698351,51.17576551990496,79.01927577406205,,,,43.752745390779886,35.62833331013538,51.87715747142438
9.1025,,,,,,,57.54119382115259,51.06431131617184,64.01807632613334,39.88373270751075,33.59958910225473,46.167876312766765,,,,65.86852382906756,52.9993176956542,78.73772996248091,,,,44.991434713484594,36.68915543641183,53.29371399055736
9.3025,,,,,,,57.25877800731919,52.639213344671866,61.878342669966514,42.79296470356732,36.04116041781864,49.544768989316005,,,,66.36068750972245,56.42982774906575,76.29154727037917,,,,48.42798485043245,42.32647887350136,54.52949082736356
9.5025,,,,,,,52.87703391599181,49.74245525566227,56.01161257632135,42.892978709595496,36.91801093827399,48.867946480917006,,,,67.99516819285815,55.91784447485362,80.07249191086268,,,,47.60968270341153,42.15236093667964,53.06700447014341
9.702499999999999,,,,,,,55.76973542296238,50.45080219078323,61.08866865514152,42.9195630464901,37.61888753327376,48.220238559706445,,,,66.65817364990961,54.96121107601445,78.35513622380478,,,,50.142744514381796,47.160971819519546,53.12451720924405
9.9025,,,,,,,53.74025581082152,50.331193765210045,57.149317856433,41.54524742040791,35.84760566500226,47.24288917581356,,,,65.5304964953468,51.878859569181515,79.18213342151206,,,,49.66600467952243,44.5631995746899,54.768809784354964


==> data/reach.csv <==
global_step,RGBD_normal,RGBD_normal_min,RGBD_normal_max,RGBD_small,RGBD_small_min,RGBD_small_max,RGBD_small_128,RGBD_small_128_min,RGBD_small_128_max,RGBD_normal_128,RGBD_normal_128_min,RGBD_normal_128_max,RGBD_big,RGBD_big_min,RGBD_big_max,STATE_normal,STATE_normal_min,STATE_normal_max,RGB_big_128,RGB_big_128_min,RGB_big_128_max,RGB_small_128,RGB_small_128_min,RGB_small_128_max,RGB_big,RGB_big_min,RGB_big_max,RGBD_big_128,RGBD_big_128_min,RGBD_big_128_max,RGB_small,RGB_small_min,RGB_small_max,RGB_normal_128,RGB_normal_128_min,RGB_normal_128_max,RGB_normal,RGB_normal_min,RGB_normal_max
0.1025,0.060297648111979164,-0.11024985536634362,0.23084515159030194,0.10373288109188988,-0.09014299791307749,0.2976087600968572,0.05790710449218751,-0.059221996788012085,0.1750362057723871,0.10293031350160257,-0.11343028147527573,0.3192909084784809,0.3772444952101935,-0.22164470799513522,0.9761336984155221,70.090621542079,65.25262164210497,74.92862144205306,0.27404785156250006,0.0032860314111743134,0.5448096717138258,0.037587483723958336,-0.06872597479184135,0.14390094223975802,0.3882369224471275,-0.039385592808891326,0.8158594377031463,0.44739448631202783,-0.053441598268012896,0.9482305708920686,0.17011211444805197,-0.07858770670573607,0.41881193560184005,0.07608322870163692,-0.09695067341818663,0.24911713082146045,0.40030983755164273,0.09921176853178314,0.7014079065715023
0.3025,0.09905450994318181,-0.09583502178282664,0.29394404166919025,0.2660336294903556,0.04095305296742662,0.49111420601328454,0.23750813802083334,-0.19377794029270903,0.6687942163343757,0.22299266996837797,-0.022186128547647174,0.4681714684844031,2.5233750810685627,0.8629286190631472,4.183821543073978,100.0,100.0,100.0,0.7751069502397018,-0.02338528245012534,1.573599182929529,0.15071323939732142,-0.1303674675411455,0.4317939463357883,1.0695403898605194,0.7990119463007187,1.34006883342032,1.136435180508534,0.25547878854088046,2.0173915724761877,0.19920131138392855,-0.03925244495951155,0.4376550677273687,0.3760310175257685,0.06794058531151116,0.6841214497400259,0.1254247029622396,-0.009933241243073902,0.26078264716755306
0.5025,0.2770241191032817,-0.046256174820773516,0.600304413027337,0.14167567661830358,-0.13134978392690824,0.4147011371635154,0.34139018588595915,-0.12385126289738667,0.806631634669305,0.12698509579613096,-0.058304370321006126,0.3122745619132681,6.288627104747535,2.9060141567195963,9.671240052775474,100.0,100.0,100.0,0.8346960192250431,-0.0541280837228892,1.7235201221729755,0.137603759765625,-0.12246790762459021,0.39767542715584026,2.0492833218281827,1.2268949682256252,2.87167167543074,4.790772737259939,0.21645407848760248,9.365091396032277,0.16454315185546875,-0.07260479746273092,0.4016911011736684,0.48963092622302823,-0.04780646388901555,1.027068316335072,0.19502003987630212,-0.15474603679573962,0.5447861165483439
0.7025,0.15829358782087052,-0.06169916903653496,0.378286344678276,0.11667206999543425,-0.1055200579805633,0.3388641979714318,0.1401248508029514,-0.1681453162746882,0.448395017880591,0.6027525754546018,-0.0926300298765846,1.2981351807857884,17.604708793200615,2.4266396880370493,32.78277789836418,100.0,100.0,100.0,1.4289525665503031,0.45010521688347743,2.4077999162171286,0.12185414632161456,-0.1083578427079106,0.35206613535113973,3.7719223553643695,-0.30560835644744055,7.849453067176179,11.895558177686963,-0.5164969069524115,24.30761326232634,0.0337982177734375,-0.061797578145031916,0.12939401369190692,0.3858903350022735,-0.10800381592590896,0.8797844859304561,0.16384124755859375,-0.05234382824614247,0.38002632336333
0.9025,0.12031046549479166,-0.04678099820464548,0.2874019291942288,0.0,0.0,0.0,0.13595799037388392,-0.24858927742559084,0.5205052581733587,0.7581205013417844,0.13662631428455907,1.3796146883990097,29.89412214700241,10.6805471617143,49.107697132290525,100.0,100.0,100.0,1.7654810301303676,0.2457616091708869,3.285200451089848,0.0754077617938702,-0.13787759708031166,0.2886931206680521,6.6419053309380836,-0.9005822957738316,14.18439295765,21.62041948959063,1.493339422623083,41.747499556558175,0.16216659545898438,-0.06493930788449175,0.3892724988024605,0.35188841208433497,-0.07309743547106612,0.7768742596397361,0.10231018066406251,-0.0876008113420231,0.29222117267014813
1.1025,0.3134690542069692,-0.12048321296057588,0.7474213213745142,0.23445847455193014,-0.12528775608661,0.5942047051904703,0.15015811011904762,-0.0578420946959268,0.35815831493402206,0.9450825091292685,-0.16439151252003806,2.054556530778575,44.03154368433548,24.50386694799298,63.55922042067799,100.0,100.0,100.0,3.9574293689909985,1.0880094612044544,6.826849276777542,0.025787353515624997,-0.047150296643387775,0.09872500367463777,9.897857041919757,2.5157319014648376,17.279982182374674,35.00443752153545,8.795717324526125,61.213157718544764,0.09586334228515625,-0.12743242566846436,0.3191591102387768,0.4092949761284722,-0.2307286717243601,1.0493186239813046,0.2604319034372745,-0.03327198358289616,0.5541357904574452
1.3025,0.19768608940972224,-0.08737882990332364,0.48275100872276816,0.042572021484375,-0.07783983883730884,0.16298388180605883,0.0,0.0,0.0,1.367486771447953,0.42210489734848305,2.312868645547423,55.27794968833191,38.32272726205632,72.2331721146075,100.0,100.0,100.0,3.9394194113584984,0.2522712101307778,7.626567612586219,0.09746297200520834,-0.17820394167270148,0.37312988568311817,14.540207606897267,4.092761157051972,24.987654056742564,48.869538183790695,21.95003952591934,75.78903684166205,0.22368783661813446,-0.13713222306591366,0.5845078963021826,0.4280999694207702,-0.21740753408627053,1.0736074729278111,0.22278699687882964,-0.0919539913315753,0.5375279850892346
1.5025,0.5400049118768601,-0.21169444398744572,1.2917042677411659,0.11721195318760017,-0.09429046188973397,0.32871436826493433,0.0,0.0,0.0,1.1830567859468006,0.17391635751033296,2.1921972143832678,63.58379815474188,47.253715691816936,79.91388061766682,100.0,100.0,100.0,7.272029628154505,-1.0647992673439133,15.608858523652923,0.0631103515625,-0.05807667317357325,0.18429737629857323,17.739606796741583,8.842253322782092,26.636960270701078,59.14084398319295,33.51899972882702,84.76268823755888,0.07359822591145833,-0.06319376006859001,0.21039021189150664,0.06438284209280304,-0.11771933485073185,0.2464850190363379,0.2567896767268105,-0.12817439267506855,0.6417537461286895
1.7025,0.38067154657273067,-0.2008126082896481,0.9621557014351094,0.0,0.0,0.0,0.14680828964501097,-0.1689008788689274,0.46251745815894935,1.4213276982823493,0.48164815308284137,2.361007243481857,70.12817078544357,54.38888293971079,85.86745863117635,100.0,100.0,100.0,10.966833574583063,0.2593737273352492,21.67429342183088,0.10976444591175427,-0.20069629023778757,0.4202251820612961,22.056294457431864,9.338965947191957,34.77362296767177,65.23840792239238,42.65435642926442,87.82245941552034,0.29204898410373265,-0.20886239182917682,0.792960360036642,0.27079819187973486,-0.053040073945044,0.5946364577045137,0.4428465872099906,-0.08430106527273928,0.9699942396927205
1.9024999999999999,0.6764815401747775,-0.19168110435486221,1.544644184704417,0.0,0.0,0.0,0.0390625,-0.07142293456039804,0.14954793456039805,1.2415901490397592,0.11339579256107665,2.3697845055184414,76.6861874256743,61.643684464173965,91.72869038717464,100.0,100.0,100.0,16.904827409241012,0.8066290711406049,33.00302574734142,0.175872802734375,-0.09181463227331452,0.44356023774206454,29.311120110222898,17.479383177722468,41.14285704272333,74.91407713428873,59.582151868611845,90.24600239996563,0.3593110966503172,0.01124040712361992,0.7073817861770144,0.14162236993963068,-0.07089961408317833,0.3541443539624397,0.11783854166666666,-0.10078313960800445,0.33646022294133776
2.1025,0.9495850490113187,0.12056879079364366,1.7786013072289935,0.19936182879019473,-0.1363494705330776,0.5350731281134671,0.13663089636600378,-0.09907236787001522,0.3723341606020228,2.3587273852365307,0.7702426192451255,3.9472121512279363,79.59310025706296,65.53325456308828,93.65294595103764,100.0,100.0,100.0,18.856718448242873,0.3576693164071193,37.35576758007863,0.2525409703144078,-0.11307283298309678,0.6181547736119123,33.95982291879318,21.398816274018856,46.5208295635675,77.96484856084376,62.19745037895493,93.7322467427326,0.13861083984375,-0.17757061301054428,0.45479229269804433,0.2629176548549107,0.019002976632171917,0.5068323330776495,0.22318261301415598,-0.07847222273757336,0.5248374487658853
2.3024999999999998,0.5178756713867188,-0.13763769229114958,1.173389035064587,0.13570004417782738,-0.06325177299269293,0.3346518613483477,0.23737250434027776,-0.139233398203029,0.6139784068835845,3.9312967635588647,1.4082306052776647,6.454362921840065,84.76984254606478,70.02517678307704,99.51450830905252,100.0,100.0,100.0,18.168184590335148,3.67937258574835,32.65699659492195,0.02939860026041667,-0.053753198145716226,0.11255039866654958,36.38939230212389,21.15499184944595,51.623792754801826,79.71851672655478,65.54372191616153,93.89331153694803,0.13894290015811012,-0.09268234632001397,0.37056814663623416,0.4785553488327535,0.1023340539745348,0.8547766436909722,0.1903592064267113,-0.04096745814304093,0.42168587099646354
2.5025,1.6288856278394053,0.04151464246381423,3.216256613214996,0.09033881293402779,-0.08313257665253865,0.26381020252059423,0.03238677978515625,-0.05921686664236129,0.12399042621267378,2.7863055870792075,0.8977047592439298,4.674906414914486,85.21900671093401,67.79614588187434,102.64186753999367,100.0,100.0,100.0,25.639914555780734,5.9524136046520155,45.32741550690945,0.020111083984375003,-0.03677165146507994,0.07699381943382995,41.438582074550325,24.487948740405674,58.38921540869497,82.3694975655791,71.55849775012362,93.18049738103457,0.0864410400390625,-0.09124329295148269,0.2641253730296077,0.2687396094912574,-0.04575262097900662,0.5832318399615215,0.2934272656867872,-0.09978382456425654,0.6866383559378308
2.7024999999999997,1.7037634106954784,-0.9787145541995775,4.386241375590534,0.1843192360617898,-0.12782041717042691,0.49645888929400644,0.19140625000000003,-0.19519904978510091,0.5780115497851009,5.194713241693617,1.908840704831518,8.480585778555715,88.0651510061335,72.4403443559039,103.6899576563631,100.0,100.0,100.0,24.133335621618667,4.488706518377791,43.777964724859544,0.28981304983807427,-0.0741724742242864,0.6537985739004348,45.55915641032151,26.53541296607309,64.58289985456993,83.29591817432194,74.426043795457,92.16579255318686,0.10466221400669642,-0.09817198450962311,0.30749641252301596,0.2884689722305689,-0.16230421045588472,0.7392421549170225,0.23755957821204407,-0.08326669959162086,0.558385856015709
2.9025,2.140228760548127,-1.1507212588199127,5.431178779916166,0.16847737630208334,-0.1772140700740304,0.5141688226781971,0.15900166829427084,-0.0656417051559044,0.3836450417444461,5.532629523904496,1.292733474009116,9.772525573799875,88.88920448589795,77.29729010589845,100.48111886589743,100.0,100.0,100.0,27.47117780393277,5.34743461508932,49.59492099277622,0.07273864746093749,-0.12498453900740264,0.2704618339292776,51.84388090989033,31.17639572274282,72.51136609703784,86.46300081994293,79.12072538481769,93.80527625506818,0.17694237118675596,-0.11019019790339994,0.4640749402769119,0.9924060441714861,0.24747015029307598,1.7373419380498962,0.07361275809151786,-0.07059817844328033,0.21782369462631607
3.1025,2.0559548322838728,-0.8856128771710332,4.997522541738779,0.05328950427827381,-0.09743597508667398,0.20401498364322157,0.17215728759765622,-0.08700383707828363,0.43131841227359613,5.246675774820611,1.855660196747972,8.63769135289325,90.90198619323677,81.76933047159562,100.0346419148779,100.0,100.0,100.0,31.286169322633377,8.492569275074388,54.079769370192366,0.0,0.0,0.0,57.56900032733252,37.97641254031779,77.16158811434725,87.92985328606119,80.07665518436903,95.78305138775335,0.087646484375,-0.07591513644184718,0.25120810519184716,0.572450444520757,-0.12123968448831401,1.2661405735298281,0.2560112855989752,-0.079674891571036,0.5916974627689863
3.3024999999999998,1.0649017260307239,-0.03098962407229785,2.1607930761337455,0.16901250471148574,-0.11598116740009945,0.454006176823071,0.03527832031249999,-0.06450383777485948,0.1350604783998595,7.56384199644011,2.111800526079335,13.015883466800885,91.2091882654796,83.77875825182844,98.63961827913077,100.0,100.0,100.0,34.303702306475266,11.786373239370832,56.8210313735797,0.0835723876953125,-0.0723541035699154,0.2394988789605404,58.80224772944484,38.53849097324743,79.06600448564224,87.17681120404595,79.45607215483096,94.89755025326092,0.04679361979166667,-0.0855587236921435,0.17914596327547685,0.6982121323094224,0.05221201869934633,1.3442122459194983,0.1422695583767361,-0.12712873694187893,0.41166785369535114
3.5025,1.738410134177346,0.06074956811391377,3.416070700240778,0.23384493873232887,-0.14461724273255222,0.6123071201972099,0.0,0.0,0.0,7.285711096912231,2.9252442682188393,11.646177925605624,93.28267408562179,86.61474677692615,99.95060139431745,100.0,100.0,100.0,38.376103450447644,14.920641734226269,61.83156516666901,0.07512410481770833,-0.13735895097097386,0.2876071606063906,61.94801601134514,39.78258500414521,84.11344701854507,88.68820527377068,82.6255999619329,94.75081058560843,0.14418538411458334,-0.06597024277450467,0.3543410110036714,0.6160389733692956,0.12724554660614104,1.10483240013245,0.5092342756527326,-0.09607246434609873,1.114541015651564
3.7024999999999997,1.5321766160766188,-0.3640151330518038,3.4283683652050416,0.086700439453125,-0.13752060723350848,0.31092148613975845,0.10411580403645833,-0.09161337803584603,0.2998449861087627,7.838652611898304,3.045890294287295,12.631414929509313,94.39879209308117,88.97071848063794,99.82686570552438,100.0,100.0,100.0,42.82407129158651,19.6466352197981,66.00150736337493,0.1891338641826923,-0.0912911918036172,0.4695589201690018,62.05719281962263,39.773090372072694,84.34129526717257,89.01511827978662,82.34788804289323,95.68234851668001,0.0762696699662642,-0.13945353336175728,0.2919928732942857,0.32484631660657054,-0.29278649859460165,0.9424791318077428,0.39137522379557294,0.18342805579515653,0.5993223917959892
3.9025,1.8367651313665716,-0.20053782173996804,3.874068084473112,0.13129049634176587,-0.06493194531674361,0.32751293800027537,0.14439174107142858,-0.16868244184869716,0.45746592399155434,9.652981404624533,3.8003952560152348,15.505567553233831,93.60649960279756,86.95363921075484,100.25935999484028,100.0,100.0,100.0,44.73153863924463,20.58720073362042,68.87587654486885,0.10630289713541666,-0.09267780436904441,0.3052835986398777,63.987365281122244,39.39155446562569,88.5831760966188,89.84816645997918,83.45492775844953,96.24140516150884,0.0018437703450520833,-0.0033711997106958716,0.007058740400800037,0.8439654208826676,-0.06696529618468623,1.7548961379500214,0.11018298921130953,-0.16718081710356103,0.3875467955261801
4.1025,1.8964591299948965,-0.5250310541575653,4.317949314147358,0.14154815673828122,-0.12151723358781734,0.40461354706437974,0.20197005498976936,-0.2227807760315229,0.6267208860110616,12.044612585096196,4.676097876150073,19.41312729404232,94.35448775670943,89.13895883498878,99.5700166784301,100.0,100.0,100.0,45.183131445914256,20.07884251877193,70.28742037305659,0.12811787923177084,-0.11226790068323074,0.3685036591467724,67.77386873016374,45.967674619015355,89.58006284131214,91.02454689320197,85.73955425858749,96.30953952781645,0.33776678555253625,-0.12400960295676804,0.7995431740618404,0.378875732421875,-0.10547496304474445,0.8632264278884944,0.37476990714905756,-0.036850889746565176,0.7863907040446803
4.3025,1.5654791917717596,-0.05164468640237105,3.1826030699458907,0.10204060872395834,-0.10670272101077202,0.3107839384586887,0.029122488839285712,-0.030385878240070194,0.08863085591864163,13.54608763321352,7.191495848296459,19.900679418130586,95.00993170102896,91.7094048988209,98.31045850323702,100.0,100.0,100.0,48.98969494463912,28.660833306563948,69.31855658271428,0.09528568812779019,-0.08370939478799862,0.274280771043579,69.56453045368204,49.35150079269152,89.77756011467257,89.88209367761364,83.38978823704302,96.37439911818426,0.22673833937872026,-0.10286916210807172,0.5563458408655122,0.4652197142660399,-0.3217496181295918,1.2521890466616716,0.013061523437499998,-0.02388204374363309,0.050005090618633084
4.5024999999999995,2.488149412809142,0.328245165988475,4.648053659629809,0.0390625,-0.07142293456039807,0.14954793456039808,0.06265120072798296,-0.11455315480896229,0.23985555626492824,14.126630193028813,6.025301746641812,22.227958639415814,95.76777502520886,92.3188488015836,99.21670124883414,100.0,100.0,100.0,53.646884733596615,30.555552792407575,76.73821667478565,0.067047119140625,-0.05805943834856179,0.19215367662981178,72.55388689773376,54.43463178661467,90.67314200885284,91.8968840307837,86.21640465351501,97.57736340805239,0.07586669921875,-0.08420205467639166,0.2359354531138917,0.8665541831893151,0.09714545989355011,1.6359629064850798,0.23866587387018903,-0.09257835503426308,0.569910102774641
4.7025,2.993914353621232,0.5600836862267135,5.427745021015751,0.1105752462869162,-0.1146276318262572,0.3357781244000896,0.0,0.0,0.0,15.371635714235024,5.897742672296255,24.845528756173792,96.19302070137802,92.46209440143053,99.9239470013255,100.0,100.0,100.0,52.26493144624861,29.79713411586299,74.73272877663423,0.1329320271809896,-0.05182662906352306,0.3176906834255022,73.57019143660838,56.77202471839302,90.36835815482374,90.72353777957949,84.43665355689227,97.01042200226671,0.2108143825157016,-0.06273457438931125,0.4843633394207144,1.4145285325480852,0.5098876598875401,2.3191694052086307,0.21082907012014676,-0.05789118910508899,0.4795493293453825
4.9025,2.0101197367966774,-0.4910160192709307,4.511255492864286,0.2982210431780134,-0.1390737193557535,0.7355158057117803,0.14993116590711805,-0.1624925540856601,0.4623548858998962,17.456794757445103,6.7951343343989095,28.118455180491296,96.58374308641248,92.43724430974724,100.73024186307774,100.0,100.0,100.0,57.420978707671985,34.92452377699414,79.91743363834983,0.05684746636284722,-0.10394144947092655,0.21763638219662096,72.46541282868245,54.43246652967429,90.49835912769059,92.79647949074517,89.347883953342,96.24507502814832,0.11826324462890625,-0.10816620442790806,0.34469269368572053,0.8860523284427704,0.047116845179774255,1.7249878117057666,0.36951485065498735,-0.11445324424321975,0.8534829455531945
5.1025,2.5108260288566266,0.4983228122309308,4.523329245482323,0.26956104096912203,-0.14428477876802898,0.683406860706273,0.0390625,-0.07142293456039807,0.14954793456039808,18.86119958985068,8.325454219260134,29.39694496044123,96.78300842681489,93.92071895535223,99.64529789827753,100.0,100.0,100.0,60.01893187856338,37.7061688227321,82.33169493439465,0.08761596679687499,-0.07651095196076846,0.25174288555451846,75.27914643792016,58.66264316002615,91.89564971581417,92.96124906113309,89.13026963254968,96.79222848971649,0.25539762772613495,-0.08784625379238317,0.5986415092446531,0.785005546113543,0.22713502360718818,1.3428760686198977,0.32990228562127977,-0.010245492327769874,0.6700500635703294
5.302499999999999,2.497890809525452,0.10150317853877232,4.894278440512132,0.07258823939732142,-0.1327223058516325,0.2778987846462753,0.041758219401041664,-0.07635186103396718,0.1598682998360505,22.127005861868312,10.897857068498817,33.35615465523781,96.61502301350247,93.42000134104836,99.81004468595657,100.0,100.0,100.0,62.82813253297319,43.094262825322225,82.56200224062415,0.08360363188244048,-0.15286314826114955,0.32007041202603054,77.93887279530152,62.782474662129864,93.09527092847317,93.57348999175674,89.87456687457109,97.27241310894239,0.1359623500279018,-0.08179599651723472,0.3537206965730383,1.4928539593095194,-0.23829038448449688,3.2239983031035355,0.7056931354084602,-0.38206805013898426,1.7934543209559048
5.5024999999999995,3.8368061195667393,0.281456155813517,7.3921560833199615,0.15237475198412698,-0.06615267242384429,0.37090217639209827,0.0,0.0,0.0,21.601873657067756,10.598014615103322,32.60573269903219,97.01267777564773,94.59531816346531,99.43003738783017,100.0,100.0,100.0,63.72151434308492,43.24555025480824,84.19747843136159,0.14356340680803573,-0.12534842475074842,0.4124752383668199,77.5710615581635,64.5052070613855,90.6369160549415,92.78545877256744,87.35544561647268,98.21547192866218,0.075592041015625,-0.13821453820789525,0.28939862023914525,1.3589870022250699,0.19535199101423062,2.522622013435909,0.2524575733003162,-0.16360354221288273,0.6685186888135152
5.7025,3.5433572973645253,-0.4418785127581669,7.528593107487216,0.0,0.0,0.0,0.05475725446428571,-0.1001196493391294,0.2096341582677008,24.304300462991872,11.019994963066365,37.58860596291738,97.87854752707538,95.79950266069575,99.957592393455,100.0,100.0,100.0,65.55283791635408,46.87712860571428,84.22854722699388,0.0333404541015625,-0.06096059063065226,0.1276414988337773,80.71730210250925,68.20387369891775,93.23073050610074,93.82184037027123,89.45343424379921,98.19024649674326,0.06760660807291666,-0.12361375601260557,0.2588269721584389,1.444239790032224,0.40383115870490616,2.484648421359542,0.3349538719672064,0.02332757038525867,0.6465801735491541
5.9025,4.632322305537757,0.07400985492087911,9.190634756154633,0.0,0.0,0.0,0.2700907876046651,-0.2827248263907318,0.8229064016000619,24.558265203065936,12.323244856583795,36.79328554954808,97.36559380679407,95.4926486050161,99.23853900857205,100.0,100.0,100.0,67.948619951173,49.952523480174946,85.94471642217104,0.0269775390625,-0.04932646418077489,0.10328154230577488,80.54304171986259,67.68406404613522,93.40201939358995,94.49091512457817,91.3293420965716,97.65248815258474,0.03131103515625001,-0.05724994598356906,0.11987201629606908,1.220441237500564,-0.24186640363910544,2.682748878640233,0.5213001582468926,-0.21177557604483882,1.254375892538624
6.1025,4.258999123192688,0.16019763575954166,8.357800610625835,0.03923204210069444,-0.07173292993609423,0.15019701413748313,0.079010009765625,-0.06843256046524472,0.22645257999649474,31.60099502924578,16.783625087851796,46.41836497063977,98.24066456987293,97.22950650023733,99.25182263950855,100.0,100.0,100.0,71.42106400297811,54.32879491268824,88.513333093268,0.10187438040068655,-0.1244472952677288,0.3281960560691019,80.04173177279868,66.19236328318851,93.89110026240886,93.9715576942521,90.94434968901058,96.9987656994936,0.14363316127232145,-0.09086213099287499,0.3781284535375179,1.500783351223335,-0.33397696660127757,3.335543669047948,0.41727508060515867,-0.12508016369041833,0.9596303249007356
6.302499999999999,4.155342151592305,1.1214056562075025,7.189278646977107,0.0177001953125,-0.032363517222680376,0.06776390784768038,0.058837890625,-0.10758079518159959,0.22525657643159958,32.22000537279035,17.358116436394777,47.08189430918591,98.05556466948268,95.75311682347453,100.35801251549081,100.0,100.0,100.0,72.7065941735249,58.081362591280914,87.3318257557689,0.06611217151988637,-0.1208812876828328,0.2531056307226055,82.2103866434608,68.92602300639453,95.49475028052704,95.17637244169606,91.81303094092043,98.5397139424717,0.12027740478515625,-0.09879108856766652,0.339345898137979,1.658821997704444,0.2404268864056064,3.0772171090032816,0.10805838448660714,-0.0403365347166674,0.2564533036898817
6.5024999999999995,4.395106591572027,0.6106056857821264,8.179607497361928,0.07193429129464285,-0.13152660940251873,0.2753951919918044,0.24445088704427081,-0.02212780730668504,0.5110295813952267,35.00393087834417,18.28348506586286,51.72437669082548,97.83265592456725,96.03700801751602,99.62830383161848,100.0,100.0,100.0,73.29063889359195,60.221741402980086,86.35953638420382,0.05644226074218749,-0.05143005136556801,0.164314572849943,83.49787215274586,70.67938016335883,96.31636414213288,94.67395026251361,90.61418509506531,98.73371542996193,0.20694587344215035,-0.14289863609355793,0.5567903829778587,2.410965305412632,0.5779387698340146,4.24399184099125,0.25641181155079223,-0.04415894692226235,0.5569825700238469
6.7025,3.7480314581987666,0.39652113961987856,7.099541776777654,0.08937072753906249,-0.08201599664497906,0.26075745172310405,0.0,0.0,0.0,34.58101676015343,18.01290718112468,51.14912633918218,98.63345939669259,97.28289682304299,99.98402197034217,100.0,100.0,100.0,73.84783787447155,61.25938167786749,86.43629407107562,0.24939912738222064,-0.14601431016698208,0.6448125649314234,83.6266750490545,69.86661105401957,97.38673904408944,95.11760662601645,91.74424187683844,98.49097137519446,0.09771966314935064,-0.08336261679824733,0.2788019430969486,1.4354728360034827,0.07644498668881017,2.7945006853181553,0.36289850870768225,-0.20303711817160836,0.9288341355869728
6.9025,5.537330743038293,1.159924911589806,9.91473657448678,0.20491827101934523,-0.21291224980387666,0.622748791842567,0.24292632416411716,-0.18575776142405975,0.671610409752294,37.3985711118513,17.730145983770235,57.066996239932365,98.38832453223422,97.35934087168441,99.41730819278402,100.0,100.0,100.0,78.99752198245312,65.74198871682606,92.25305524808019,0.050862630208333336,-0.09299861270885162,0.1947238731255183,83.74490356141439,70.58644819648974,96.90335892633904,94.6047878903014,90.90448378694389,98.30509199365889,0.019897460937499997,-0.036381057291702754,0.07617597916670275,1.266812483071285,-0.39276256507583174,2.926387531218402,0.6916239718668918,-0.10660853761506867,1.4898564813488524
7.1025,5.323459076476503,0.4274950087281161,10.21942314422489,0.16755884343927557,-0.22894915940704894,0.5640668462856001,0.0,0.0,0.0,39.820210580700696,18.552406068380858,61.08801509302053,98.29521541456808,97.23236380197174,99.35806702716442,100.0,100.0,100.0,78.54556644804671,68.27892588393868,88.81220701215473,0.13347625732421875,-0.2440516094012038,0.5110041240496412,87.10833803881972,77.6713434537164,96.54533262392304,95.27177168479794,92.21899454486507,98.3245488247308,0.0701565212673611,-0.12827608646307603,0.2685891289977983,1.5844574542008014,0.06805379698519592,3.1008611114164073,0.3268638680951239,-0.16475323557141433,0.818480971761662
7.302499999999999,4.976881987776763,0.26761293355473603,9.686151041998789,0.07014881480823865,-0.12826199576418074,0.26855962538065803,0.07646687825520833,-0.13981411434648755,0.2927478708569042,42.43605227566067,20.68898958789785,64.18311496342349,97.7048049958092,96.37994343497861,99.02966655663977,100.0,100.0,100.0,78.81193047271974,67.43113090425007,90.1927300411894,0.08340018136160715,-0.0714382815862139,0.2382386443094282,86.70677954850957,76.80371988014213,96.60983921687702,95.43489062681567,91.81993721697583,99.04984403665551,0.06226348876953125,-0.1138442517475407,0.23837122928660323,1.5057383207744215,-0.1132110692260619,3.124687710774905,0.3993360731336806,-0.043158907121521733,0.8418310533888829
7.5024999999999995,5.805674797916376,1.3299601548955466,10.281389440937206,0.04987444196428572,-0.06224053512711151,0.16198941905568295,0.12227630615234376,-0.054709377010843885,0.2992619893155314,39.97542457351232,19.663659617280345,60.28718952974429,97.71117332347757,95.83588270806712,99.586463938888,100.0,100.0,100.0,79.6168912862398,69.19361876413193,90.0401638083477,0.0,0.0,0.0,85.25248905431036,73.12350799474683,97.38147011387387,96.23499246906118,93.36701183291196,99.1029731052104,0.1655909220377604,-0.08911261608740347,0.4202944601629243,2.251739452835034,-0.3529839882826923,4.85646289395276,0.42814474394827173,0.12331343176571431,0.7329760561308292
7.7025,6.522359376954562,-0.640453175414081,13.685171929323204,0.0,0.0,0.0,0.23836020033369182,-0.008161458855011515,0.48488185952239515,44.75570832061858,24.01459188978962,65.49682475144753,98.26674626863073,96.42277153064582,100.11072100661565,100.0,100.0,100.0,79.17999111492189,68.18674296188837,90.17323926795541,0.049885341099330356,-0.09121171079323154,0.19098239299189224,87.5430065742678,76.71237795695068,98.37363519158492,95.34074045664622,92.5015417702445,98.17993914304795,0.0286102294921875,-0.05231171964872904,0.10953217863310405,1.5934843159112353,0.10207691421533788,3.0848917176071327,0.7976914674752102,0.20407986572530046,1.39130306922512
7.9025,7.502946687830566,0.13178289306514795,14.874110482595986,0.06905449761284722,-0.06279035898506044,0.20089935421075486,0.10114034016927083,-0.1849277413715515,0.3872084217100931,44.52807055630993,24.236925636678688,64.81921547594118,99.1564616523952,98.16801710121682,100.14490620357357,100.0,100.0,100.0,82.59713958429406,73.94171015747065,91.25256901111746,0.12288190316462862,-0.2246806048866417,0.4704444112158989,87.7663572043805,78.84531750238605,96.68739690637493,95.68621815065376,93.20174001785412,98.1706962834534,0.12024718445616885,-0.10243236710375139,0.3429267360160891,2.306591420827692,0.1521714621727701,4.4610113794826125,0.38294410430335724,-0.026524298534283876,0.7924125071409983
8.1025,7.027569019090742,0.03993665622311071,14.015201381958372,0.0,0.0,0.0,0.10486421130952381,-0.08944033776320306,0.29916876038225065,48.61952901552943,27.598542153077865,69.64051587798099,98.77013398687666,97.7354896819838,99.80477829176951,100.0,100.0,100.0,82.02856568362049,72.94972725113452,91.10740411610647,0.07956368582589286,-0.06929801412219591,0.2284253857739816,86.13663972420211,74.41335880163892,97.8599206467653,96.43221757397554,94.5045091670541,98.35992598089696,0.21734788682725698,-0.02838419090270207,0.46307996455721595,1.9571413888506786,-0.3370194518800804,4.251302229581437,0.41256844876992577,0.0014944802145561153,0.8236424173252954
8.3025,6.674080887967147,0.06438632641944247,13.28377544951485,0.0,0.0,0.0,0.1273177506087662,-0.052473475185465385,0.30710897640299784,47.06606168488453,24.4184765458121,69.71364682395695,98.9109627859933,97.95019679057441,99.8717287814122,100.0,100.0,100.0,84.3158422275733,77.58388985332249,91.04779460182411,0.04913330078125001,-0.08983665987675067,0.18810326143925069,88.59592089399236,79.51498300555508,97.67685878242965,95.52903983212263,92.3978322428302,98.66024742141506,0.12876468234592015,-0.12493427426477849,0.3824636389566188,2.007074185205952,0.17588970631544978,3.838258664096455,0.480240858994521,-0.17869155922756738,1.1391732772166092
8.5025,7.129549664010434,1.841602529511433,12.417496798509436,0.09999671349158654,-0.1828367033334901,0.3828301303166632,0.12432322782628676,-0.227315961993583,0.47596241764615643,48.457428940552724,27.92724086049678,68.98761702060867,98.42498773622889,97.32520926951804,99.52476620293973,100.0,100.0,100.0,83.38945737322905,74.01359228775156,92.76532245870654,0.06913926866319445,-0.126416114208899,0.2646946515352879,88.67560073254653,79.54062028661498,97.81058117847809,95.59979158321673,92.32840363321665,98.87117953321682,0.0,0.0,0.0,2.1876814761031067,0.245460710808024,4.12990224139819,0.6132600817964586,0.09928299406956625,1.1272371695233512
8.702499999999999,6.545890813863093,0.34731510852518965,12.744466519200998,0.165810523095069,-0.12416833551239037,0.45578938170252836,0.21179332430400544,-0.38724865899761,0.8108353076056208,49.60807186995774,27.911070265490146,71.30507347442533,98.96710443554925,98.21728769840733,99.71692117269116,100.0,100.0,100.0,81.89476373514108,74.52801746043946,89.26151000984271,0.1776123046875,-0.09036490042938358,0.44558950980438355,87.55045372716005,77.46809682474132,97.63281062957878,96.26692952284857,93.50485338711496,99.0290056585822,0.0,0.0,0.0,2.099168658693195,-0.35013315622787267,4.548470473614262,0.6237626516825525,-0.04242646989532587,1.289951773260431
8.9025,7.607455488498309,1.7519675202004579,13.462943456796161,0.04608154296875,-0.08425674311421957,0.17641982905171957,0.2476557611903071,-0.14826701512274704,0.6435785375033612,50.03458716850169,28.295759702966166,71.77341463403721,98.8887709665145,98.1337878683083,99.6437540647207,100.0,100.0,100.0,85.19043185574492,77.62519761439167,92.75566609709817,0.0,0.0,0.0,88.76563811511893,79.51312728577754,98.01814894446034,95.17699426458285,91.70321523535144,98.65077329381425,0.0460052490234375,-0.08411724519515629,0.1761277432420313,2.621264791233438,0.6528462478152638,4.589683334651612,0.311605406378194,-0.08086279482940498,0.704073607585793
9.1025,7.4432946579480745,0.9856085828330835,13.900980733063065,0.17502848307291666,-0.09167709020639953,0.44173405635223284,0.10433560325985865,-0.04530828950832842,0.2539794960280457,54.00820387783929,32.39905747465458,75.617350281024,98.83218770397258,98.11017168564035,99.55420372230479,100.0,100.0,100.0,84.22372951349278,77.9022904532252,90.54516857376036,0.04533555772569444,-0.08289276346115641,0.1735638789125453,88.87995471568284,80.54393396386563,97.21597546750004,95.00043671412888,90.9331914405007,99.06768198775706,0.1076168484157986,-0.09167904359879049,0.3069127404303877,1.8635124141334467,0.3006993439957039,3.426325484271189,0.8952221772503753,0.2813160899469053,1.5091282645538453
9.3025,7.8991923452012465,0.8153192778769136,14.983065412525578,0.13806539868551587,-0.040543677611279375,0.3166744749823111,0.12027655707465276,-0.1148286644510997,0.35538177860040526,51.77320040342301,30.26987626650438,73.27652454034165,98.08971652042037,96.66011214098047,99.51932089986026,100.0,100.0,100.0,83.58141563785361,75.23991726403023,91.922914011677,0.077606201171875,-0.05798593050640598,0.213198332850156,89.8959101639044,81.69507018947428,98.09675013833453,96.43543188912528,94.15938305474623,98.71148072350434,0.2555083567961986,-0.052692551983126196,0.5637092655755235,2.5821776286864178,0.058086721227085594,5.10626853614575,0.7803113532788827,-0.4877741468544053,2.0483968534121706
9.5025,6.354788657871742,1.0870097659225844,11.6225675498209,0.11149088541666666,-0.05680192938149558,0.2797837002148289,0.13683016338045634,-0.1166631544051862,0.3903234811660989,53.20789806463814,31.42370125656263,74.99209487271365,99.18681882171015,98.37979145836273,99.99384618505755,100.0,100.0,100.0,85.85685524641468,77.9511512753157,93.76255921751365,0.073883056640625,-0.0632220938702855,0.2109882071515355,88.72974578646057,80.57808727696494,96.8814042959562,96.23488463915099,92.72959853894095,99.74017073936102,0.11787777855282737,-0.10068469544633162,0.33644025255198634,2.6515460213885507,-0.5154834719975746,5.818575514774676,0.5566775634982422,0.11653169220215012,0.9968234347943343
9.702499999999999,7.066074763982416,1.4045541315362675,12.727595396428566,0.1525818440186116,-0.0630772789181993,0.36824096695542247,0.19644128708612352,-0.2838037691512996,0.6766863433235466,55.221131374798624,33.968236314548996,76.47402643504826,98.92384147919275,97.93079953078195,99.91688342760354,100.0,100.0,100.0,86.00019519428203,78.37574668892503,93.62464369963901,0.0670166015625,-0.12253497210518291,0.25656817523018294,89.71493579162508,81.39666406636658,98.03320751688358,96.45952396916257,93.32222230309692,99.59682563522823,0.10070219494047619,-0.10459656277023602,0.30600095265118843,2.754763216723056,0.05839219500951183,5.4511342384366,0.514485118153331,-0.19176285162282158,1.2207330879294835
9.9025,7.041253463077683,-0.0940921639763323,14.176599090131697,0.041118421052631575,-0.07518203637936637,0.15741887848462952,0.23655786574359253,-0.07583376899436274,0.5489495004815479,54.446142387197284,35.7067629546987,73.18552181969586,99.05145124425042,98.2088784277431,99.89402406075773,100.0,100.0,100.0,86.52430143311248,78.8008367351231,94.24776613110187,0.16225449185959437,-0.07877403612197106,0.40328301984115983,89.079858547329,79.21342271509378,98.94629437956421,96.68016776388045,94.51415432697137,98.84618120078952,0.12832064040560134,-0.13732678527039383,0.3939680660815965,3.139321405685285,0.06327321987828621,6.215369591492284,0.8803538457696665,0.3613054070317932,1.3994022845075398


==> data/rope_cutting.csv <==
global_step,STATE_10ropes_3cut_flat,STATE_10ropes_3cut_flat_min,STATE_10ropes_3cut_flat_max,STATE_5ropes_3cut_deep,STATE_5ropes_3cut_deep_min,STATE_5ropes_3cut_deep_max,STATE_10ropes_3cut_deep,STATE_10ropes_3cut_deep_min,STATE_10ropes_3cut_deep_max,RGBD_5ropes_1cut_deep,RGBD_5ropes_1cut_deep_min,RGBD_5ropes_1cut_deep_max,RGBD_10ropes_1cut_deep,RGBD_10ropes_1cut_deep_min,RGBD_10ropes_1cut_deep_max,STATE_5ropes_3cut_flat,STATE_5ropes_3cut_flat_min,STATE_5ropes_3cut_flat_max,RGB_10ropes_1cut_flat,RGB_10ropes_1cut_flat_min,RGB_10ropes_1cut_flat_max,STATE_10ropes_1cut_deep,STATE_10ropes_1cut_deep_min,STATE_10ropes_1cut_deep_max,RGB_10ropes_3cut_flat,RGB_10ropes_3cut_flat_min,RGB_10ropes_3cut_flat_max,STATE_10ropes_1cut_flat,STATE_10ropes_1cut_flat_min,STATE_10ropes_1cut_flat_max,RGBD_5ropes_3cut_deep,RGBD_5ropes_3cut_deep_min,RGBD_5ropes_3cut_deep_max,RGBD_10ropes_3cut_deep,RGBD_10ropes_3cut_deep_min,RGBD_10ropes_3cut_deep_max,RGB_10ropes_3cut_deep,RGB_10ropes_3cut_deep_min,RGB_10ropes_3cut_deep_max,RGB_5ropes_1cut_deep,RGB_5ropes_1cut_deep_min,RGB_5ropes_1cut_deep_max,RGB_5ropes_1cut_flat,RGB_5ropes_1cut_flat_min,RGB_5ropes_1cut_flat_max,RGB_5ropes_3cut_deep,RGB_5ropes_3cut_deep_min,RGB_5ropes_3cut_deep_max,RGB_5ropes_3cut_flat,RGB_5ropes_3cut_flat_min,RGB_5ropes_3cut_flat_max,RGBD_10ropes_1cut_flat,RGBD_10ropes_1cut_flat_min,RGBD_10ropes_1cut_flat_max,RGBD_5ropes_3cut_flat,RGBD_5ropes_3cut_flat_min,RGBD_5ropes_3cut_flat_max,STATE_5ropes_1cut_flat,STATE_5ropes_1cut_flat_min,STATE_5ropes_1cut_flat_max,RGB_10ropes_1cut_deep,RGB_10ropes_1cut_deep_min,RGB_10ropes_1cut_deep_max,RGBD_5ropes_1cut_flat,RGBD_5ropes_1cut_flat_min,RGBD_5ropes_1cut_flat_max,STATE_5ropes_1cut_deep,STATE_5ropes_1cut_deep_min,STATE_5ropes_1cut_deep_max,RGBD_10ropes_3cut_flat,RGBD_10ropes_3cut_flat_min,RGBD_10ropes_3cut_flat_max
0.1025,0.39840972117888623,-0.0024913850584822733,0.7993108274162547,5.471745692604391,2.6265258635711692,8.316965521637613,0.19075981019035218,-0.19203940547188683,0.5735590258525912,22.48997020435619,20.194913852970085,24.785026555742295,15.68569078933551,12.861115036638997,18.51026654203202,7.718947387824035,4.851173183968605,10.586721591679465,18.078513647742774,16.311661397353845,19.845365898131707,7.95445954326794,3.7743907661696516,12.134528320366227,0.5426324401238951,-0.07276492731007803,1.1580298075578683,11.134925478980655,7.959678125618219,14.31017283234309,0.6983201954973196,0.23129039157443274,1.1653499994202063,0.3457179925380609,-0.127961346336659,0.8193973314127807,0.7130589526982349,0.3470834543689757,1.0790344510274943,23.968974739577824,19.863247821729836,28.074701657425816,27.091563825748093,22.29865610050798,31.88447155098821,1.0610954864919009,0.11755474667993498,2.0046362263038664,0.9647895267657913,0.4323180442601192,1.4972610092714635,19.949795677548362,17.330610496099958,22.568980858996767,0.9771841134540757,0.26824234113585016,1.6861258857723012,37.4899275698531,27.92665154673532,47.053203592970874,14.934544732281097,14.440165593500026,15.428923871062167,27.00578162639203,24.729502649973494,29.282060602810567,25.629458057179495,19.004629052880905,32.25428706147808,0.8969494550703245,-0.003325453948118187,1.797224364088767
0.3025,0.9995613703652033,0.2572484431998161,1.7418742975305905,39.12142665996767,19.38945219702535,58.853401122909986,0.7280163591315433,-0.14523695391088126,1.6012696721739679,27.971129313860242,24.797659643064286,31.144598984656202,15.09887559377876,12.374240351258278,17.823510836299242,45.549649182662286,28.987311422936134,62.11198694238844,21.843198019360738,19.23100596404163,24.455390074679848,19.170132876157048,10.982419608983546,27.35784614333055,0.4117758047277701,-0.07944929956723397,0.9030009090227741,34.9031728108724,24.65391585324718,45.15242976849761,2.055872647555082,0.18502961899340037,3.926715676116764,0.2050509982638889,-0.0728569966834896,0.4829589932112674,0.705835691950194,0.02864158295984385,1.3830298009405442,30.20918018487774,28.922736654713233,31.495623715042253,34.00191732691639,30.833704855140535,37.170129798692244,2.178992415919448,0.6411905654043858,3.71679426643451,2.505801694918229,0.7656842284903462,4.245919161346112,21.97242517139978,19.09591235136352,24.848937991436042,3.034006366693744,2.0059875523154607,4.062025181072027,68.20980349454013,48.574662879606116,87.84494410947413,18.116517358170803,13.937793178218739,22.295241538122866,34.303330033478346,33.21023225491918,35.396427812037516,55.063664336505134,36.43487436456264,73.69245430844764,0.570408511845055,-0.021937034003044822,1.1627540576931548
0.5025,2.2210954938616068,0.5615226103880929,3.880668377335121,63.037194905502936,26.423187368479695,99.65120244252617,1.10916992314505,0.06496795676168982,2.1533718895284104,29.179719032141342,24.12877256723332,34.230665497049365,18.822010928135043,14.691126769890314,22.952895086379772,74.06986861620294,57.08259558391674,91.05714164848914,23.23814836862627,19.1518329712025,27.324463766050044,24.436149575394662,16.251600119083893,32.62069903170543,0.4384488302563864,0.11452486090630762,0.7623727996064653,41.483973911830354,25.050961985997834,57.91698583766287,3.583846606643639,0.025406392924080118,7.142286820363197,0.274202172136132,-0.08784911962145077,0.6362534638937148,0.4315509218158144,0.05111696121478031,0.8119848824168484,37.521418870387954,32.39519111610624,42.64764662466967,39.08083457297065,33.29197339830524,44.869695747636065,5.430574076736033,2.907847257442076,7.953300896029989,5.328449040381976,2.647283594224485,8.009614486539467,22.687284830580115,19.210516629843752,26.16405303131648,2.9664718960146015,1.705670894681409,4.2272728973477935,85.98322114490328,68.70730121098627,103.25914107882028,21.966269106155384,18.150826170185606,25.78171204212516,44.563466233304176,38.38236360507998,50.74456886152837,72.17878044976129,54.09651673550573,90.26104416401685,0.4023771519956822,0.1263582225085922,0.6783960814827723
0.7025,3.297686341521028,1.1163587571910407,5.479013925851015,73.07266950009563,38.93045724079023,107.21488175940104,1.5670130125543944,0.5099528083991463,2.6240732167096428,33.635364498891676,25.446080198093966,41.82464879968939,16.901177030621152,11.038849810463347,22.76350425077896,84.21726430988782,71.66614632213634,96.7683822976393,25.57517762617631,19.870011329094368,31.280343923258254,28.78951311648884,22.263147670792126,35.31587856218555,0.6171681237599207,0.16219008042738636,1.072146167092455,53.17546081542969,34.62441201117075,71.72650961968863,8.270916167606536,1.6122001824441734,14.929632152768898,0.2932227639590993,-0.17360349435425487,0.7600490222724534,0.26714542933872765,-0.040608702018239816,0.5748995606956951,42.356085712656146,38.88833733548312,45.82383408982916,44.46976844787747,36.196193528325935,52.743343367429006,8.391367828903885,2.8705337766017274,13.912201881206043,9.637445356661647,4.89601256042391,14.378878152899386,25.020802317375956,20.26572732582606,29.775877308925853,9.86721324916079,4.278512249163511,15.455914249158065,91.53455334152204,79.77238973061384,103.29671695243026,17.995434128757797,12.168017629706299,23.8228506278093,48.4902871672313,40.767140681612105,56.21343365285048,87.01795733783496,75.29199828724,98.74391638842992,0.5408424071125846,-0.11114040055678455,1.1928252147819538
0.9025,4.699706667945498,1.4246938672406098,7.974719468650387,80.38663008507064,51.67346331804623,109.09979685209504,2.7494002202597474,1.3634635498182706,4.1353368907012245,34.29337284568293,24.74723100835387,43.839514683011984,15.916720557112265,8.322302983057922,23.51113813116661,92.12070510335734,84.53321835548262,99.70819185123206,26.208992912655788,20.45296991899545,31.965015906316125,36.25845319526789,28.69251826931763,43.824388121218156,0.8977877410490989,0.302624433314312,1.4929510487838857,57.88963099888393,44.1355257825091,71.64373621525877,10.09259576899545,1.547511761677084,18.637679776313814,0.18106946758195464,-0.15449051119884546,0.5166294463627548,0.19933393889782475,-0.172787370670684,0.5714552484663336,43.336809760580635,39.89049914274367,46.7831203784176,49.93256530303319,44.77730449937104,55.087826106695346,7.946299801934391,1.155406394614862,14.737193209253919,12.532468764050527,5.2432723152284515,19.821665212872603,22.761578888776153,18.04035209009352,27.482805687458782,14.223375430480303,7.069703145627757,21.37704771533285,95.65574034983977,90.2234997139958,101.08798098568377,17.74785641197995,12.420524533482594,23.075188290477307,56.19687714239563,47.516427276284034,64.87732700850722,90.50273489573645,80.4388900937748,100.56657969769809,0.25849151611328125,-0.08042795614328188,0.5974109883698444
1.1025,6.074040609692771,2.2594786056339604,9.888602613751582,86.40443308299244,65.034789851832,107.77407631415288,2.6384965538142207,1.578430019573316,3.6985630880551255,39.71626362852872,27.661914151799007,51.77061310525845,17.126651693653816,9.533912239917237,24.719391147390397,94.07490940802572,89.74762524078349,98.40219357526794,27.742896373137764,21.851838974170278,33.63395377210525,34.43915199309882,30.028572211485276,38.84973177471237,0.43981792934680974,0.056324005935238154,0.8233118527583813,62.31576949831039,46.61971776355786,78.01182123306293,13.450808536075995,0.12804556603618344,26.773571506115807,0.05996704101562499,-0.10964536438373607,0.22957944641498604,0.3345335592955222,-0.21125864221186427,0.8803257608029087,41.838733604658884,37.00736629798978,46.670100911327985,55.008758644940926,48.27020315927915,61.7473141306027,7.053085377725597,1.1986887904160484,12.907481965035144,15.210772754958393,7.667181372143272,22.754364137773514,21.69677480061849,14.883667543504231,28.509882057732742,14.409789204395793,9.176923958236813,19.642654450554772,97.44412873283265,94.28030231636598,100.60795514929933,15.017761775394039,11.430333411245075,18.605190139543005,61.18581998846879,54.349617780436176,68.02202219650141,94.74673841181944,88.67564839198859,100.81782843165028,0.43223957100299876,0.04907225093112137,0.8154068910748762
1.3025,6.405162250232135,4.42492643721861,8.385398063245662,90.28017194089277,76.20043188021029,104.35991200157527,2.2397117587150026,1.1051820159309973,3.3742415014990077,42.03047734617407,27.03947075257973,57.0214839397684,12.153958239212908,7.061140038017913,17.246776440407903,95.44138496463039,92.70888134055797,98.1738885887028,30.805223420169227,26.03083030650406,35.57961653383439,38.6162426045821,31.32189520185431,45.91059000730988,0.32360076904296875,-0.14189631371501166,0.7890978518009492,67.90757460821243,52.98024908154893,82.83490013487592,15.288806857782996,1.407411353828067,29.17020236173793,0.08627755301339286,-0.1577522181864149,0.33030732421320064,0.2483947555740158,-0.12155301496962656,0.6183425261176582,39.1974029381606,34.69485951924072,43.69994635708047,58.983385713003265,52.167223930024875,65.79954749598166,9.085047075736972,3.339750267623266,14.830343883850677,17.209845832640937,10.117500837334017,24.302190827947857,21.571750981183786,15.513622163436763,27.629879798930805,18.83676667368879,9.909310364486936,27.764222982890647,98.30926525782026,96.44511865595386,100.17341185968664,14.31933069730783,10.67811530387572,17.960546090739943,65.42309012813251,59.50560201234423,71.34057824392079,96.47776588561044,93.44571578654252,99.50981598467835,0.1444729891690341,-0.26004884052914634,0.5489948188672146
1.5025,8.707275539673,4.400882152719138,13.013668926626865,92.84480905718088,84.90400830066167,100.7856098137001,3.45609143449563,1.7662630693298118,5.145919799661447,36.57055631489843,24.065810015362494,49.07530261443437,10.971533549170784,4.358929377136957,17.584137721204613,96.23929170161662,93.53424253882666,98.94434086440658,28.095467340378537,21.542006948337157,34.64892773241992,41.55687277403587,34.84524532933408,48.26850021873766,0.6455526971197747,0.001180110200523811,1.2899252840390256,74.02017429896763,61.39967499056629,86.64067360736898,16.279463405543133,0.6042610033610896,31.954665807725174,0.0417327880859375,-0.07630536172761278,0.15977093789948776,0.081329345703125,-0.14870478172145377,0.3113634731277038,36.72777829058438,26.89939245329569,46.55616412787308,59.902585938031436,54.95910295242699,64.8460689236359,10.368241437043316,-1.3445628766046145,22.081045750691246,18.99995046313482,13.850371534159574,24.149529392110068,20.224620934688687,14.231237465953647,26.218004403423723,22.190523914591324,12.637011994309514,31.74403583487313,98.39827401297433,96.22650579854907,100.57004222739958,11.968644020073057,5.898625149736839,18.038662890409277,69.09649130861135,62.83456630025874,75.35841631696397,97.71595290932754,95.26563852696319,100.1662672916919,0.17486935570126488,-0.016591374136421283,0.3663300855389511
1.7025,11.671461808803926,5.732272332138235,17.61065128546962,85.8590283810776,65.1215756457438,106.59648111641138,5.443860075655467,3.1224845768736413,7.765235574437292,37.40057763758341,24.56388948199831,50.23726579316852,9.227141086842657,2.254649227287227,16.19963294639809,96.88845070555122,95.40546963170183,98.37143177940061,31.23561572213458,24.524070012414427,37.94716143185474,41.62720628621723,35.19639152795788,48.058021044476575,0.16425577799479169,-0.16147441906867485,0.48998597505825814,80.60483805338541,69.12756814945747,92.08210795731334,15.062411996720218,0.5185301586676072,29.606293834772828,0.0,0.0,0.0,0.20964276659619674,-0.08563343776115842,0.504918970953552,34.09087154654677,18.615317914510467,49.56642517858308,63.565318906950864,60.56806429784609,66.56257351605564,9.333231035665653,-2.654009783674231,21.32047185500554,17.242575339064032,10.405798826744638,24.07935185138343,20.55856043015009,13.478103386449474,27.639017473850707,28.965497098895614,20.189138404582863,37.741855793208366,98.68679046630861,97.55841678806905,99.81516414454815,13.699743964711633,8.008905691471663,19.390582237951605,69.09609949598972,61.28112498776338,76.91107400421605,97.90144178602431,96.03922811755429,99.76365545449434,0.24493662516276038,-0.11463952563157999,0.6045127759571007
1.9024999999999999,14.75550715170924,7.373463311000703,22.13755099241778,89.42151395181068,75.80802657284784,103.03500133077353,4.932534880286672,2.674648264552403,7.1904214960209405,36.938502457996016,24.97973199149098,48.897272924501046,9.553295890053553,2.674969992336858,16.431621787770247,96.81501427717248,94.90954903464886,98.7204795196961,31.209996338093877,24.230415246754074,38.18957742943368,43.668434584160444,38.84637538989635,48.49049377842453,0.4191098564114921,-0.1389664271259199,0.9771861399489042,84.66248406304253,74.85022699591165,94.47474113017341,16.360885877895115,2.221778391823917,30.499993363966315,0.0,0.0,0.0,0.08303128756009616,-0.15181665837748068,0.317879233497673,33.14683393119338,19.193596816587462,47.10007104579928,63.320110902005176,57.96807229211864,68.67214951189172,10.296005710339951,-0.18408803581635297,20.776099456496254,18.472921961362754,11.591935517990457,25.353908404735048,17.014038622002182,8.948630724204321,25.079446519800047,33.572299839059255,19.756020638100917,47.38857904001759,98.73511311364554,97.41938276152506,100.05084346576601,11.850627717722006,6.554380916561593,17.146874518882417,73.24728244972462,65.02256966610291,81.47199523334632,97.90569450741722,95.60979732857496,100.2015916862595,0.0,0.0,0.0
2.1025,23.236629546634735,5.891523168806503,40.58173592446297,94.24806808195869,87.8302286024379,100.66590756147949,5.9995478054921945,3.5644791622033862,8.434616448781004,35.6916612603782,22.89698939784533,48.48633312291105,9.038855102671173,3.2333277791045396,14.844382426237807,96.3621946674108,93.62024021353369,99.10414912128792,31.761098651037006,21.083526725561004,42.43867057651301,48.98066053554838,39.10409987623963,58.85722119485713,0.10574340820312501,-0.10017169984882016,0.3116585162550702,,,,19.181831016111367,1.4627101308865105,36.90095190133622,0.0,0.0,0.0,0.0,0.0,0.0,32.25523938996508,22.5382230377829,41.97225574214725,56.90159956849521,50.05640100063532,63.746798136355096,8.000523594959015,0.4561211946916263,15.544925995226405,16.426104525430762,9.039638323221183,23.81257072764034,15.841030445621815,7.507708228058574,24.174352663185054,32.096535983781834,18.69019501564108,45.502876951922595,98.93810434052439,97.97155062989151,99.90465805115727,9.98047552311576,6.740910008698043,13.220041037533479,75.00345334589913,66.52847407892453,83.47843261287373,98.56765371655659,97.48263777078476,99.65266966232842,0.0,0.0,0.0
2.3024999999999998,29.32823047940693,2.5357613512363484,56.12069960757751,94.35982011406968,87.96599729181484,100.75364293632451,5.397804156981114,3.0814031591967455,7.714205154765483,34.799937377482536,21.625674885775556,47.97419986918952,8.851736270490848,2.3502570901933724,15.353215450788325,97.50032958112105,95.79479864460235,99.20586051763975,35.4822626520219,25.980389386857734,44.984135917186066,54.904676343579915,41.31177892159086,68.49757376556897,0.21484272063724577,-0.2473410480520694,0.677026489326561,,,,17.752293806443898,1.0897163305496922,34.4148712823381,0.0,0.0,0.0,0.0,0.0,0.0,32.37172741100273,21.927352884837468,42.81610193716799,58.621864492958096,53.67052907854956,63.57319990736663,8.51234670544152,0.5978361662431791,16.42685724463986,17.255191473978083,9.503266931514203,25.00711601644196,14.591192490438706,6.968749833909266,22.213635146968148,29.751098893324013,18.43974316645619,41.062454620191836,99.28346276661706,98.71258509962496,99.85434043360915,9.849893917944977,5.7033356015588685,13.996452234331086,74.18380035538678,66.05247322387416,82.31512748689939,,,,0.115631103515625,-0.21142304613230334,0.44268525316355334
2.5025,39.72222345525569,7.86724416589239,71.57720274461899,,,,6.137774570144251,1.498759939537781,10.776789200750722,33.03094351992421,20.719824085315754,45.34206295453266,8.762162723433507,2.3066100267940577,15.217715420072958,97.09304980509738,94.65228868621287,99.53381092398187,31.899317423502605,21.756072273823552,42.042562573181655,60.14371356928119,44.25665211908088,76.0307750194815,0.059037642045454544,-0.10794602609696523,0.2260213101878743,,,,19.3268946330541,0.5663012586026139,38.087488007505584,0.02899169921875,-0.05300920924404543,0.11099260768154544,0.0,0.0,0.0,31.045061546885837,20.222969787558306,41.86715330621337,59.85104344648035,54.85381929403288,64.8482675989278,9.8295133898602,2.2485085591106917,17.410518220609706,14.518687519083127,7.322194770719862,21.715180267446392,17.69516954518328,9.132963825519012,26.25737526484755,34.55336159647732,23.910673935097027,45.19604925785762,99.28015899658205,98.61764328801704,99.94267470514706,10.33467239199373,4.7129621231284755,15.956382660858983,74.66665539030369,66.34366290805819,82.9896478725492,,,,0.09832763671875,-0.17978491808875197,0.37644019152625197
2.7024999999999997,45.96188735720308,11.854094636545204,80.06968007786097,,,,5.401737842473746,3.410361411723307,7.393114273224185,29.31171980142999,17.457369365627777,41.166070237232205,9.07160335906492,3.354678891061659,14.788527827068181,96.77743674001798,95.16739771501047,98.38747576502548,30.548512643735116,19.285064356205783,41.811960931264444,62.128140767415374,41.558757758107284,82.69752377672346,0.18874613444010416,-0.0845190469193324,0.4620113157995407,,,,20.606217289606654,0.5293355680307282,40.68309901118258,0.0,0.0,0.0,0.0,0.0,0.0,31.933497121921544,20.264989953198544,43.602004290644544,63.88824411042644,54.84890503941128,72.9275831814416,10.658388277850744,0.31009707914494977,21.006679476556535,15.26522811495356,7.49145940774293,23.038996822164194,14.706182803572027,6.583294429545393,22.82907117759866,35.108468830481115,20.78186398926447,49.43507367169776,99.19579024541946,98.47853975685084,99.91304073398808,10.922697572631463,4.382448191847006,17.46294695341592,74.6431768283097,63.30649857178533,85.97985508483409,,,,0.03667195638020833,-0.06705199976308203,0.14039591252349867
2.9025,50.16269977988503,17.279394104340835,83.04600545542924,,,,7.194284523931245,4.164775223556892,10.223793824305599,28.405085881165036,16.50254078486877,40.30763097746131,9.09704344990564,2.1194278536007474,16.07465904621053,97.30193347291434,95.6361684185575,98.96769852727118,30.966925160444752,19.888252287525777,42.04559803336373,68.7507264010442,48.702148445150385,88.79930435693802,0.0,0.0,0.0,,,,19.972523474321488,3.9671865997331413,35.977860348909836,0.0,0.0,0.0,0.0,0.0,0.0,29.827755783498876,19.46177163308162,40.193739933916135,59.448253205195954,50.92737834725413,67.96912806313779,10.304655381066288,1.2454272471729464,19.36388351495963,20.006180234562144,9.09186099198162,30.920499477142666,16.383473901349575,5.750026543118173,27.016921259580982,30.164432993812824,20.15907678147465,40.169789206150995,,,,10.11462460479098,3.8097903195170426,16.419458890064913,76.76496965457233,68.34544962118454,85.18448968796011,,,,0.0397491455078125,-0.07267841583196756,0.15217670684759255
3.1025,58.37038464228102,29.028699171945416,87.71207011261662,,,,8.363871810782669,4.951615631153373,11.776127990411965,26.892078926878014,13.517482484092127,40.26667536966391,7.2554987559031145,1.7145792346907225,12.796418277115507,98.04765575238294,96.52618100507263,99.56913049969323,30.484858560832073,19.424757300280483,41.544959821383664,71.00810741518139,48.62850108602559,93.38771374433719,0.0,0.0,0.0,,,,20.721252442606954,2.6269512511075845,38.81555363410632,0.0,0.0,0.0,0.0,0.0,0.0,28.94888935788684,17.754069478480048,40.143709237293635,62.049705542832356,51.90078994474459,72.19862114092012,9.588850998456136,2.4032673072536452,16.774434689658626,20.71111901072663,9.589423128103029,31.832814893350232,15.81753694422304,6.19078191660382,25.444291971842258,33.57439815017814,20.864243682028146,46.284552618328135,,,,9.672387547629443,4.756727331374339,14.588047763884548,72.76562813424233,64.72801445679599,80.80324181168868,,,,0.06020570412660257,-0.11008174248952375,0.23049315074272886
3.3024999999999998,69.843760874576,44.405499350774406,95.28202239837762,,,,9.40852335166147,4.02321410610581,14.79383259721713,26.794237387725044,12.858648723631704,40.729826051818385,8.799031562817879,1.5108363080010871,16.08722681763467,97.67510862160064,96.3871412131484,98.9630760300529,30.789940474869365,20.171770614953733,41.408110334785,74.1191470628574,51.09602451494357,97.14226961077121,0.014038085937499998,-0.025667617107643047,0.05374378898264304,,,,16.1587255485301,-1.5634682479520907,33.880919345012295,0.0,0.0,0.0,0.0,0.0,0.0,33.553234911107545,20.267471821892126,46.83899800032296,60.8689644468011,49.65705124771405,72.08087764588815,13.359371343463042,5.110568347538553,21.60817433938753,19.117966278432924,7.777703338778827,30.45822921808702,14.019646170242789,7.819364064400477,20.2199282760851,33.59338904046393,18.440757434946104,48.746020645981766,,,,9.670175944357876,3.401999625816464,15.938352262899286,75.72146791851247,66.30449356476007,85.1384422722649,,,,0.0,0.0,0.0
3.5025,74.57779992715753,50.39408040940594,98.76151944490911,,,,10.90307259822187,4.46507092226531,17.341074274178432,22.44267751801221,10.427417607121987,34.45793742890243,6.5681784333792805,0.8502002866326457,12.286156580125915,97.21499068338211,95.10166909524496,99.32831227151925,30.63207674317599,20.33093267949727,40.933220806854706,76.50936684795155,54.837673537086175,98.18106015881693,0.0005086263020833348,-0.0009299861270885188,0.0019472387312551884,,,,19.189884928472075,0.26746614725020046,38.112303709693954,0.0,0.0,0.0,0.0,0.0,0.0,27.904017823803173,16.17316086272077,39.634874784885575,62.43825928523652,56.74923579409358,68.12728277637946,14.147526883718129,4.1309722526694586,24.1640815147668,16.65433202904205,6.735370201237256,26.573293856846842,17.005426305024997,10.120692750767974,23.89015985928202,35.77151153321081,21.27079098143641,50.27223208498523,,,,8.944943509232603,3.333757847189754,14.556129171275451,75.91671829177304,64.92008864743632,86.91334793610977,,,,0.060403997247869316,-0.11044430701109847,0.23125230150683715
3.7024999999999997,78.84716082376147,57.29339191252774,100.40092973499519,,,,14.590886239784986,3.496754704911792,25.68501777465818,25.1247839382087,9.21795850186389,41.03160937455351,6.468605824254989,0.8265101510711886,12.11070149743879,97.68861978951652,96.58145043817775,98.7957891408553,32.31366961522906,20.296035471861423,44.33130375859669,80.97393215418782,63.18331306247684,98.7645512458988,0.049410733309659095,-0.09034392503698077,0.18916539165629898,,,,17.999366073686822,2.200488057015293,33.79824409035835,0.0,0.0,0.0,0.0,0.0,0.0,27.725013182827645,17.25560603458226,38.19442033107303,61.20964550534021,55.077221403700314,67.34206960698012,13.190816077771741,5.054247395565045,21.327384759978436,16.965255894277792,4.862451324429916,29.068060464125665,16.063776702830047,8.910322811140627,23.21723059451947,37.57862004426292,24.442842552921125,50.714397535604704,,,,8.098905181630707,3.911716331937762,12.286094031323652,75.66877159832559,63.429979418601015,87.90756377805018,,,,0.0,0.0,0.0
3.9025,79.86651877751426,63.11245751558959,96.62058003943893,,,,17.604040102073114,2.842135153109593,32.36594505103663,23.618592029557867,9.730346022290707,37.50683803682503,6.169628296592865,1.2791835278209458,11.060073065364785,97.76670779984991,96.56313267896351,98.9702829207363,31.6818147554079,17.57747967062257,45.78614984019323,83.69929174837547,68.96969004769836,98.42889344905258,0.0,0.0,0.0,,,,19.324191139415035,4.295323805910314,34.35305847291976,0.03997802734375,-0.07309690958915739,0.1530529642766574,0.0,0.0,0.0,26.368303519160307,13.728613700014014,39.007993338306605,60.75177909237732,49.37062078344501,72.13293740130963,14.201106327505201,3.5771889893442737,24.825023665666127,17.303876023073865,2.5062001068678867,32.10155193927985,17.44451518973919,9.54502021127814,25.34401016820024,34.947823120763985,21.682428880815603,48.21321736071237,,,,8.154001937131977,3.2522122120228847,13.05579166224107,75.78445096004192,66.12573973369365,85.4431621863902,,,,0.0,0.0,0.0
4.1025,74.7871067281131,44.767452235573465,104.80676122065273,,,,22.513015774319395,0.41205361232359017,44.613977936315194,25.397051638486133,11.605100395973928,39.189002880998345,5.387306850643795,1.214620658975419,9.55999304231217,98.2790027859893,97.24441809546033,99.3135874765183,32.695127170667334,20.794412414622037,44.59584192671262,86.17222093786883,74.73337333265772,97.61106854307994,0.0,0.0,0.0,,,,16.849377608657363,3.092484343626184,30.60627087368854,0.0,0.0,0.0,0.0,0.0,0.0,26.452787061754556,13.651170854764219,39.254403268744895,61.767568241776004,53.18926253179096,70.34587395176105,11.512578673671992,2.1201046927730616,20.905052654570923,20.183197620348007,5.826741528364929,34.53965371233109,16.79506931057224,9.927505242122765,23.66263337902172,33.26917954126319,18.293560330146885,48.2447987523795,,,,7.545470396385393,2.8449640290690095,12.245976763701776,79.46535449286341,71.95584166984162,86.97486731588519,,,,0.04629516601562499,-0.08464733728759673,0.1772376693188467
4.3025,,,,,,,25.68709553114601,2.196725210674613,49.177465851617406,26.89328360380867,15.07281944359003,38.71374776402731,6.147594452377544,1.5737356346609048,10.721453270094184,97.39682970933298,95.94776033494408,98.84589908372187,32.50022323410233,21.566821937708326,43.43362453049633,86.71517484645874,75.01405001804254,98.41629967487492,0.0,0.0,0.0,,,,23.900037178140725,4.956738228655225,42.84333612762623,0.0,0.0,0.0,0.0,0.0,0.0,26.103339533500662,12.144254323329456,40.06242474367187,61.846387058576454,53.99304061839516,69.69973349875775,11.618927327901238,0.5256802163623606,22.712174439440112,22.861627367005795,6.1303926126281025,39.59286212138349,17.80945305321984,10.780134008488778,24.8387720979509,32.194649711669896,18.62149638673133,45.76780303660847,,,,7.704201743540905,3.205438686884881,12.202964800196927,77.17352363814231,66.82573071605802,87.52131656022661,,,,0.05503336588541666,-0.10062449895097746,0.21069123072181076
4.5024999999999995,,,,,,,25.780199906644008,-1.9293069601963586,53.48970677348437,24.31176865620732,10.79597067017915,37.82756664223549,7.109446291256984,1.3127867281864047,12.906105854327562,97.5585423798494,95.90179778866356,99.21528697103524,31.195682628528697,18.273447717791704,44.1179175392657,89.45216713790303,78.77107915356409,100.13325512224198,0.0,0.0,0.0,,,,23.21137664583455,3.5961797053511795,42.82657358631793,0.0,0.0,0.0,0.12752043895232373,-0.2331618295399693,0.48820270744461675,28.439250817346558,15.76509197815189,41.11340965654122,64.1230395753273,54.65768821033179,73.58839094032281,12.223862420098078,-0.5987209699660184,25.046445810162176,22.24824123452145,6.291769137659312,38.20471333138359,17.211644662473212,10.889292291552275,23.53399703339415,31.461388466187156,18.515339888202327,44.407437044171985,,,,8.272971333063438,3.057755777472585,13.488186888654294,75.10687746786228,63.268755988490334,86.94499894723423,,,,0.0,0.0,0.0
4.7025,,,,,,,27.989995551599495,0.3812910529093272,55.598700050289665,24.28193885248644,10.155165244486074,38.408712460486804,5.332393923385566,1.0880768191323331,9.5767110276388,88.31140208408247,58.30337483377759,118.31942933438737,32.0136844643055,19.53681113887341,44.490557789737586,91.399285298087,84.16699303767761,98.63157755849637,0.0,0.0,0.0,,,,26.998161872032085,8.521202503267302,45.47512124079687,0.0,0.0,0.0,0.0,0.0,0.0,28.56766380635459,14.282521439134085,42.8528061735751,63.09921684026746,54.54510083771551,71.65333284281941,12.820329398317067,-1.9206598574708162,27.561318654104948,24.108280945070266,6.538177534003601,41.67838435613693,15.64003592038184,10.847331492565404,20.432740348198276,38.295108281776564,24.344113071646095,52.246103491907036,,,,8.907920616271301,4.336110206225915,13.479731026316689,75.76597818786844,62.04701707848215,89.48493929725474,,,,0.06663004557291666,-0.12182818264859564,0.25508827379442894
4.9025,,,,,,,30.053143705002423,2.478172171313142,57.6281152386917,21.450800748965566,10.021006511483964,32.880594986447164,6.570215901155621,0.6247135578055341,12.515718244505708,89.19433525281075,62.96633895372727,115.4223315518942,,,,93.30024079438044,87.11914143212707,99.48134015663382,0.05016326904296875,-0.09171988178410491,0.19204641987004242,,,,28.20415685381727,9.388154579559346,47.02015912807519,0.0,0.0,0.0,0.0,0.0,0.0,29.925299875261924,17.891607568407807,41.95899218211604,63.42375714717432,54.1464667048306,72.70104758951804,12.163090064312293,-0.7013560679816094,25.027536196606192,22.40783250705884,7.65477326771673,37.16089174640095,17.299381536838812,11.090189228438586,23.508573845239038,39.461211929350675,23.063804614724084,55.85861924397727,,,,7.156418429321872,0.9540491785561211,13.358787680087621,77.93877730574714,66.46807739861801,89.40947721287628,,,,0.0,0.0,0.0
5.1025,,,,,,,33.66351482090926,5.993944047154576,61.33308559466395,22.870492142317577,11.26686263705794,34.47412164757721,6.19175548600418,0.8515944155917554,11.531916556416604,90.477759638473,67.53687084774651,113.41864842919951,,,,95.21478714045351,90.66786023657947,99.76171404432755,0.0,0.0,0.0,,,,33.730472541286595,12.902566504732077,54.55837857784112,0.0,0.0,0.0,0.0,0.0,0.0,28.36709383581641,16.22111610157119,40.513071570061626,65.30571265732901,56.31691809110318,74.29450722355483,12.20358654627091,-1.139789071961339,25.546962164503164,25.406661329094998,12.855380570691008,37.957942087498985,19.45679647822745,12.359164054952721,26.554428901502174,39.24343134415911,28.596066207963744,49.89079648035448,,,,6.810307290746442,0.9071341893042109,12.713480392188675,78.13207631635672,67.13971633800347,89.12443629470997,,,,0.0,0.0,0.0
5.302499999999999,,,,,,,39.37819245775384,11.027047677252272,67.72933723825541,21.686812298765233,9.357117455160976,34.01650714236949,5.231563903844344,0.5423379665667798,9.920789841121907,92.65763061765642,76.31096093763182,109.004300297681,,,,95.5696781058748,91.71965869395675,99.41969751779286,0.0,0.0,0.0,,,,30.081038058443614,11.40331719159019,48.758758925297045,0.0,0.0,0.0,0.0,0.0,0.0,30.26420136292526,15.80531135973212,44.723091366118396,66.09161797343788,53.91620678912589,78.26702915774987,13.774951014875395,-1.8608232886961784,29.410725318446968,27.40154752940362,13.086519068772063,41.716575990035174,18.73194561074505,11.14885754840136,26.315033673088745,42.626188955751424,28.597145941683134,56.65523196981972,,,,6.67490521854897,1.3625800983737946,11.987230338724144,82.37356702970139,75.11942948822417,89.62770457117861,,,,0.0,0.0,0.0
5.5024999999999995,,,,,,,42.230341229671644,12.682703369877647,71.77797908946563,24.83520742628796,12.027265343926802,37.64314950864912,5.3548536066198205,0.7321122952566955,9.977594917982946,94.36226200313159,84.67003766152334,104.05448634473984,,,,,,,0.12137640090215773,-0.11109022843288964,0.3538430302372051,,,,27.569392062944637,9.757333686453379,45.381450439435895,0.06167325106534091,-0.11276504511915121,0.23611154724983305,0.0,0.0,0.0,27.267824800421593,10.678804663854427,43.85684493698876,67.89182743745975,58.06038095801904,77.72327391690045,14.102004902892116,-0.2470820742092622,28.451091879993495,31.291223054462236,17.79687507891174,44.78557103001273,,,,41.66922939152625,27.438049128851784,55.90040965420072,,,,6.836777377906239,1.5723206646292287,12.10123409118325,80.08750201240208,71.01670113914602,89.15830288565813,,,,0.08595784505208334,-0.15716765547795927,0.329083345582126
5.7025,,,,,,,48.2610607703479,19.36778646413465,77.15433507656115,23.69056925379113,13.405228071114433,33.97591043646783,6.1854487806013045,0.5653523820097872,11.805545179192823,95.86320205724046,89.2537373729909,102.47266674149003,,,,,,,0.0,0.0,0.0,,,,25.685765549189966,9.701230047374965,41.67030105100496,0.0,0.0,0.0,0.0,0.0,0.0,27.403663442955562,11.031315272134886,43.776011613776234,67.44147702239438,55.96195471013776,78.920999334651,15.023322547898227,-1.549849042454643,31.596494138251096,30.824041042440086,18.046671370997238,43.601410713882935,,,,42.03369268149817,25.015167095119928,59.05221826787641,,,,7.738712385471018,2.4452029465803546,13.032221824361681,82.11073852910799,74.8444330030997,89.37704405511627,,,,0.0,0.0,0.0
5.9025,,,,,,,52.691474882211345,22.94838786926558,82.4345618951571,25.552559012198383,11.320224639343628,39.78489338505314,6.998948297406396,2.1379618058524246,11.859934788960368,95.56257823156932,88.57515214755573,102.55000431558292,,,,,,,0.0,0.0,0.0,,,,27.799009670656382,12.150360888049699,43.44765845326307,0.0,0.0,0.0,0.0,0.0,0.0,29.428493699864127,11.33189153032544,47.52509586940282,70.30716076354412,57.511197815689485,83.10312371139875,13.931279538430367,-0.9916465579261929,28.854205634786922,33.99432735218074,19.79300364195105,48.19565106241044,,,,41.10608018485271,23.806422745671306,58.4057376240341,,,,7.557883938353219,2.6877937717346407,12.427974104971797,79.92678913205799,69.6607378783108,90.1928403858052,,,,0.0,0.0,0.0
6.1025,,,,,,,57.7969248665075,24.687839656973193,90.90601007604182,25.848547766696235,13.853378854562513,37.84371667882995,5.76420774916295,0.41631671579307405,11.112098782532826,97.00423598736741,93.12700459691473,100.88146737782007,,,,,,,0.0,0.0,0.0,,,,32.1002422106676,15.951037039950911,48.24944738138429,0.0,0.0,0.0,0.0,0.0,0.0,29.07954277077451,12.960581058622047,45.19850448292697,70.08032375329304,61.19354500906105,78.96710249752505,13.632071560361847,-1.294986585110669,28.559129705834362,32.8278252742097,18.68095767031494,46.97469287810448,,,,40.03923734674407,21.40275085758913,58.67572383589901,,,,6.9622841853954425,2.4216149344894333,11.502953436301452,81.19608156481782,70.3740904829057,92.01807264672995,,,,0.0,0.0,0.0
6.302499999999999,,,,,,,65.8360819810433,31.77645055117337,99.89571341091322,25.944556876383317,14.492190422404965,37.39692333036167,5.7047521238206285,0.8181155129182265,10.591388734723031,98.57103652183457,96.82354487795841,100.31852816571072,,,,,,,0.0,0.0,0.0,,,,33.19150565590017,13.748934534427072,52.634076777373274,0.0,0.0,0.0,0.0,0.0,0.0,31.03516801753996,14.315184296394948,47.75515173868497,69.44188270943211,60.57964339210882,78.30412202675541,16.185838612176134,-0.07427634561733565,32.4459535699696,36.161348945360984,20.643140695865586,51.67955719485637,,,,41.4308767546993,23.463552551666123,59.39820095773247,,,,6.9764884043265445,1.8380043342034926,12.114972474449596,,,,,,,0.0,0.0,0.0
6.5024999999999995,,,,,,,68.61264982832938,35.93033980858241,101.29495984807635,24.715339468284864,15.707461051248101,33.723217885321624,6.260206663980263,0.7035513021501217,11.816862025810405,98.27060056015897,95.99244325746122,100.54875786285673,,,,,,,0.0,0.0,0.0,,,,37.544149314901944,18.014540004206108,57.07375862559778,0.0293731689453125,-0.05370669883936181,0.11245303672998681,0.0,0.0,0.0,30.097288971067815,12.904558353890563,47.290019588245066,71.82193645084674,61.57820446608133,82.06566843561214,15.717714736809896,-0.08184931060227496,31.517278784222068,36.06461239164271,20.76072260692531,51.36850217636011,,,,42.71522353492709,23.428053441226666,62.002393628627516,,,,5.459198487812338,1.8449359576363504,9.073461017988327,,,,,,,0.0,0.0,0.0
6.7025,,,,,,,70.55956363279331,37.02191437725296,104.09721288833364,25.29930918671564,14.760137366823395,35.838481006607886,7.310430925670608,0.9006567701129037,13.720205081228313,98.23278305551224,95.3787603703611,101.08680574066338,,,,,,,0.0,0.0,0.0,,,,32.56589643681852,13.090227724416243,52.0415651492208,0.09118216378348214,-0.16671994155476844,0.34908426912173274,0.0,0.0,0.0,30.126947755839957,12.028524566325633,48.22537094535428,72.4990711131911,63.992914123465404,81.0052281029168,16.974725556621273,-0.9017295550574012,34.851180668299946,36.97391098485294,19.151031262676533,54.79679070702935,,,,42.693484105978726,24.601326172480046,60.78564203947741,,,,6.566485312595562,1.9500438596241003,11.182926765567021,,,,,,,0.0,0.0,0.0
6.9025,,,,,,,74.2260237679944,40.7122470249825,107.73980051100631,26.41128762332321,13.919998984244769,38.90257626240165,4.544136972138376,0.5406753796404311,8.547598564636322,98.05212500843955,95.54310051768736,100.56114949919174,,,,,,,0.0,0.0,0.0,,,,35.55963460554067,12.603451325860359,58.51581788522099,0.0,0.0,0.0,0.0,0.0,0.0,32.26441012998261,13.358359894858966,51.17046036510625,73.70879197099339,64.57528171806763,82.84230222391916,18.292309465809527,1.5128787749066064,35.07174015671245,37.89058238854839,19.065234494342313,56.71593028275446,,,,44.20869231371317,26.71369203392534,61.703692593501,,,,6.316575145263648,1.8232775659279568,10.80987272459934,,,,,,,0.0,0.0,0.0
7.1025,,,,,,,75.7392557765651,40.69674446339694,110.78176708973326,25.859065925835367,13.395335788558938,38.322796063111795,6.003477240947213,0.6261336150896808,11.380820866804745,98.66577821941466,97.91647714428768,99.41507929454166,,,,,,,0.0402069091796875,-0.07351540334634724,0.15392922170572224,,,,37.207530678698745,14.783317535217936,59.63174382217956,0.0,0.0,0.0,0.0,0.0,0.0,32.87273410304068,13.93438213427262,51.81108607180873,74.21580330547633,66.28088805851924,82.1507185524334,16.15252273139227,-1.629333203211425,33.934378665995965,38.35938582915212,16.70098391057532,60.017787747728924,,,,45.08840200153871,29.487277151734148,60.68952685134328,,,,7.315665916294889,1.180351489535357,13.45098034305442,,,,,,,0.0,0.0,0.0
7.302499999999999,,,,,,,78.23417111316611,45.5265588025051,110.94178342382715,23.74469938518122,11.516194387983452,35.973204382378995,5.6700559343610495,0.8035984855777355,10.536513383144364,98.44243940630217,96.1993741300505,100.68550468255386,,,,,,,0.0,0.0,0.0,,,,35.791578510353645,16.18435049945244,55.39880652125485,0.0,0.0,0.0,0.02044677734375,-0.03738544230895835,0.07827899699645835,30.99089281934689,11.580554093133417,50.40123154556036,76.37212572867405,67.96697848740776,84.77727296994033,18.460816455363908,-1.6804074767978738,38.60204038752569,39.662366278342915,18.034530330931535,61.2902022257543,,,,50.557459465747634,33.143881908835304,67.97103702265997,,,,7.399708462027956,1.4959764390107835,13.303440485045126,,,,,,,0.0,0.0,0.0
7.5024999999999995,,,,,,,80.2410446512911,47.76736278972451,112.7147265128577,30.158592638143027,17.244547519941676,43.07263775634438,5.208804765284724,0.07106595228010895,10.346543578289339,99.11810910104978,98.35184092147537,99.88437728062418,,,,,,,0.0,0.0,0.0,,,,37.52406615666726,18.153067614103648,56.89506469923088,0.0,0.0,0.0,0.0,0.0,0.0,32.53444902460421,13.471017211301122,51.59788083790728,75.13899155416796,65.98623024070606,84.29175286762984,18.34569101975809,0.22713681571132904,36.464245223804845,40.4012943262957,19.785764469919922,61.01682418267148,,,,49.9188789112215,32.09191276569715,67.74584505674585,,,,7.896604938563797,1.9911157066947036,13.802094170432891,,,,,,,0.0,0.0,0.0
7.7025,,,,,,,79.86071687862248,47.11340368469096,112.608030072554,27.694340342282935,14.033513388126654,41.35516729643922,5.480254733584964,1.4986896062075046,9.461819860962423,99.14296277131207,98.52642472905563,99.75950081356851,,,,,,,0.0,0.0,0.0,,,,38.592267203281224,17.578936763784288,59.60559764277815,0.0,0.0,0.0,0.0,0.0,0.0,34.94057059505069,15.365653576895443,54.515487613205934,77.08462244154504,69.6781499487201,84.49109493436997,18.894882762979297,-0.09497215116943403,37.88473767712802,40.57677581961563,19.80012783706902,61.35342380216224,,,,51.07428305151706,34.955850766549055,67.19271533648505,,,,6.506188254539101,1.9899856786107568,11.022390830467446,,,,,,,0.0,0.0,0.0
7.9025,,,,,,,81.02248974173217,47.89646586830052,114.14851361516382,27.43367735148185,14.104122493547807,40.76323220941589,5.098820450034242,0.5366875411473938,9.66095335892109,98.97255719828809,97.83128029960928,100.1138340969669,,,,,,,0.0,0.0,0.0,,,,39.115443849101055,19.777871395210052,58.453016302992054,0.0,0.0,0.0,0.0,0.0,0.0,35.354246866670366,16.0087492779786,54.69974445536214,,,,22.66327270742244,-0.1918178161309625,45.518363230975844,40.825378044133686,18.05155994865523,63.59919613961215,,,,51.42312763058163,37.70930787104327,65.13694739011999,,,,7.101142317546054,1.6440096328626135,12.558275002229493,,,,,,,0.0,0.0,0.0
8.1025,,,,,,,81.72106150212973,49.49402821271323,113.94809479154624,27.044346030398835,13.928356423336341,40.16033563746133,4.917483662272786,0.8979280705665116,8.937039253979059,98.61581695028198,97.16070792043936,100.07092598012461,,,,,,,0.06565093994140625,-0.12003795935395024,0.25133983923676273,,,,37.624347033007545,17.189494522304674,58.05919954371041,0.0,0.0,0.0,0.0,0.0,0.0,35.72118440559216,17.023959044205192,54.418409766979124,,,,20.176380770107382,-0.6893246951024085,41.04208623531718,43.77850333573121,21.26088397934385,66.29612269211857,,,,52.94510093436827,40.53120791255919,65.35899395617736,,,,7.920123353647354,1.4708430507351502,14.369403656559559,,,,,,,0.0,0.0,0.0
8.3025,,,,,,,82.71631075686574,50.13173248717177,115.3008890265597,28.33526889838399,13.275775127330776,43.394762669437206,4.332309481647817,0.7494930826558853,7.9151258806397475,99.19286514453293,98.09834757271062,100.28738271635524,,,,,,,0.0,0.0,0.0,,,,37.7081210229338,18.23507483026259,57.18116721560501,0.0,0.0,0.0,0.0,0.0,0.0,36.93490317347069,17.551613815077953,56.31819253186343,,,,22.496583559888688,-1.6203676781716276,46.613534797948994,41.38734777916236,17.967923859261706,64.80677169906302,,,,50.171648482844624,35.90770394371642,64.43559302197282,,,,8.699950639745742,1.9932521303473185,15.406649149144164,,,,,,,0.0,0.0,0.0
8.5025,,,,,,,83.18477610505994,50.966643474196104,115.40290873592376,30.598238379285785,15.16800961876469,46.028467139806885,4.778496721142864,0.03691867850103003,9.520074763784699,99.01956909972351,97.94480322619461,100.09433497325242,,,,,,,0.0,0.0,0.0,,,,37.488491847850696,18.965075986376732,56.01190770932466,0.0,0.0,0.0,0.0,0.0,0.0,37.313663416535924,18.932578946066055,55.69474788700579,,,,22.303461490671264,-1.3571159444097396,45.96403892575227,44.309364004497375,21.925322728529693,66.69340528046506,,,,52.530146147238014,35.173272778060465,69.88701951641556,,,,7.757092673152988,1.0324355002554229,14.481749846050551,,,,,,,0.0,0.0,0.0
8.702499999999999,,,,,,,85.18345052857724,53.1214314551707,117.24546960198379,29.492789774194428,13.199827831877792,45.785751716511065,4.281920115151228,0.12357330222560053,8.440266928076854,99.20034522320559,98.1672390283826,100.23345141802858,,,,,,,0.0,0.0,0.0,,,,39.994946110700454,19.208183095345113,60.781709126055794,0.06794856144831732,-0.12423899283958664,0.26013611573622125,0.0,0.0,0.0,36.25482379404446,15.763310866795043,56.74633672129388,,,,22.89653796833603,0.07634810798905212,45.71672782868301,48.71676618023846,23.294222025462417,74.1393103350145,,,,51.9201660416772,34.9266739624665,68.91365812088789,,,,6.393612808189795,0.9147290749589685,11.872496541420622,,,,,,,,,
8.9025,,,,,,,84.55851588450335,53.36910635090564,115.74792541810106,31.00662934122946,14.61590896856954,47.397349713889376,4.516182005081236,-0.26829483515900254,9.300658845321475,,,,,,,,,,0.0,0.0,0.0,,,,41.061385046597486,18.018310411106885,64.10445968208809,0.0,0.0,0.0,0.0,0.0,0.0,36.67361609522338,17.08329068605121,56.263941504395554,,,,22.827252746964813,2.5355241923002896,43.11898130162933,46.971289488973156,22.817446114445623,71.12513286350068,,,,51.95048867236912,35.9072683912903,67.99370895344794,,,,6.712502624634665,0.08630205936354662,13.338703189905782,,,,,,,,,
9.1025,,,,,,,84.89202971656529,51.55230397235149,118.23175546077908,31.533840993042034,15.238032259461034,47.82964972662304,4.428522734803574,0.5962184010293636,8.260827068577784,,,,,,,,,,0.0,0.0,0.0,,,,41.73485861316327,20.302178351729726,63.16753887459681,0.0,0.0,0.0,0.0,0.0,0.0,39.398658166179736,20.581876216473248,58.21544011588622,,,,25.403608807259424,2.3408716990519522,48.4663459154669,44.472421895869005,22.463029330101953,66.48181446163606,,,,54.935152061421356,37.10028700025951,72.7700171225832,,,,8.334648334724628,1.089937863668318,15.579358805780942,,,,,,,,,
9.3025,,,,,,,84.85970677636597,53.35961663524205,116.3597969174899,29.620497455098416,12.453598392331767,46.78739651786506,5.485350670252609,0.046879799320088955,10.923821541185129,,,,,,,,,,0.050694056919642856,-0.09269038873530228,0.19407850257458797,,,,43.57216693319515,19.378841078536126,67.76549278785417,0.0683887188251202,-0.12504378852649017,0.2618212261767306,0.0,0.0,0.0,36.81868633756624,17.490520274712537,56.146852400419945,,,,26.202073891481238,2.5775382587689855,49.826609524193486,46.35787611443043,23.18638115836351,69.52937107049735,,,,52.80931777633631,35.0107595188985,70.6078760337741,,,,6.889179774693082,0.8989844142220642,12.879375135164098,,,,,,,,,
9.5025,,,,,,,85.23448321522223,54.123650594419544,116.3453158360249,31.50715717436376,15.308266859762277,47.70604748896524,4.742456192637905,0.5989472205083439,8.885965164767468,,,,,,,,,,,,,,,,42.82801810711233,20.020039014151894,65.63599720007277,0.074462890625,-0.13614996900575876,0.2850757502557587,0.0,0.0,0.0,36.76319258074167,13.759643727674744,59.766741433808605,,,,25.695330435232123,2.621788909061537,48.7688719614027,48.80742108808854,27.805000358332478,69.8098418178446,,,,51.650780760129656,33.1964160184167,70.10514550184261,,,,7.267849108030035,0.9247696615423642,13.610928554517704,,,,,,,,,
9.702499999999999,,,,,,,84.21072847457583,52.46168708240708,115.95976986674457,32.906794294604495,16.62954519499317,49.18404339421583,5.575964555535435,0.7525468761013578,10.399382234969512,,,,,,,,,,,,,,,,42.1813852089336,19.560460468485537,64.80230994938165,0.0,0.0,0.0,0.0,0.0,0.0,37.57797386353665,16.725157857362355,58.43078986971093,,,,24.48853863796347,1.1307142861600368,47.8463629897669,47.236094180018064,24.670630596074687,69.80155776396144,,,,53.97580509184079,37.11878556032755,70.83282462335403,,,,7.032783551134253,1.549391046198767,12.516176056069739,,,,,,,,,
9.9025,,,,,,,85.3570967914482,54.20095247894851,116.51324110394788,33.41202901507875,18.330555058614596,48.4935029715429,4.760740862970058,-0.15727881922454473,9.678760545164662,,,,,,,,,,,,,,,,44.61240230084743,22.475287947242848,66.74951665445201,0.0,0.0,0.0,0.0,0.0,0.0,38.7583396198685,17.514316108388428,60.00236313134858,,,,25.190534043721286,1.305275019741009,49.07579306770156,47.29271244656614,25.011278458566544,69.57414643456575,,,,53.29706746947436,37.52787490603385,69.06626003291485,,,,8.041168295857627,0.6880421601846474,15.394294431530609,,,,,,,,,


==> data/rope_threading.csv <==
global_step,RGB_FalseBiman_TrueRandom_1,RGB_FalseBiman_TrueRandom_1_min,RGB_FalseBiman_TrueRandom_1_max,RGB_FalseBiman_FalseRandom_1,RGB_FalseBiman_FalseRandom_1_min,RGB_FalseBiman_FalseRandom_1_max,RGB_TrueBiman_TrueRandom_1,RGB_TrueBiman_TrueRandom_1_min,RGB_TrueBiman_TrueRandom_1_max,STATE_TrueBiman_FalseRandom_1,STATE_TrueBiman_FalseRandom_1_min,STATE_TrueBiman_FalseRandom_1_max,STATE_TrueBiman_TrueRandom_1,STATE_TrueBiman_TrueRandom_1_min,STATE_TrueBiman_TrueRandom_1_max,STATE_FalseBiman_FalseRandom_1,STATE_FalseBiman_FalseRandom_1_min,STATE_FalseBiman_FalseRandom_1_max,RGB_TrueBiman_FalseRandom_1,RGB_TrueBiman_FalseRandom_1_min,RGB_TrueBiman_FalseRandom_1_max,STATE_TrueBiman_FalseRandom_2,STATE_TrueBiman_FalseRandom_2_min,STATE_TrueBiman_FalseRandom_2_max,STATE_FalseBiman_FalseRandom_2,STATE_FalseBiman_FalseRandom_2_min,STATE_FalseBiman_FalseRandom_2_max,STATE_FalseBiman_TrueRandom_1,STATE_FalseBiman_TrueRandom_1_min,STATE_FalseBiman_TrueRandom_1_max
0.1025,0.08751932779947914,-0.10342989241355419,0.2784685480125125,0.49881804935515867,-0.04018241147339631,1.0378185101837138,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9688550154003807,-0.6431991088259457,2.580909139626707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3122275216238839,-0.02082161523280319,0.645276658480571
0.3025,0.5169106575661752,-0.10804341476393156,1.1418647298962818,12.582435438711784,0.814194120393448,24.350676757030122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34.10672980853393,8.05781971485357,60.15563990221429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.252478197439338,4.571762141881441,27.933194252997236
0.5025,0.41379583449590773,-0.24453212546441402,1.0721237944562294,35.34639422039721,10.674748061483733,60.01804037931069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,84.77773690336934,59.24513328679153,110.31034051994718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,45.479604468769516,25.636964453309297,65.32224448422974
0.7025,0.9528819635357397,0.256214203749041,1.6495497233224385,44.572590043953284,20.683274156861742,68.46190593104483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.29866547801325,96.61896320172546,99.97836775430103,0.0,0.0,0.0,0.0,0.0,0.0,0.10826619466145833,-0.1343987868721703,0.35093117619508696,64.92463018301355,47.80047646279728,82.04878390322983
0.9025,0.8779561802341379,0.22383013788494455,1.5320822225833313,54.26419301698322,27.513857819823436,81.01452821414301,0.0,0.0,0.0,0.14365350632440474,-0.07120216413623565,0.3585091767850451,0.0,0.0,0.0,99.32271018860833,98.538791977455,100.10662839976163,0.0,0.0,0.0,0.0,0.0,0.0,0.07589239823190791,-0.1387637194892602,0.290548515953076,80.49934215890711,68.62250169494212,92.3761826228721
1.1025,0.7444349107126278,0.11166082105190404,1.3772090003733515,62.02026080695986,33.986185044937066,90.05433656898265,0.0,0.0,0.0,0.26649403537678684,-0.2682643836445718,0.8012524543981454,0.0,0.0,0.0,99.46141621423146,99.01146387438799,99.91136855407493,0.0,0.0,0.0,0.0,0.0,0.0,0.0922636933379121,-0.10757613146410742,0.29210351813993163,83.46200589081376,74.26543646182836,92.65857531979917
1.3025,0.5384258694118923,-0.1535691988663961,1.230420937690181,61.94532544808459,34.53530908740351,89.35534180876566,0.0,0.0,0.0,0.6303216004982972,-0.9984641938066072,2.259107394803202,0.0,0.0,0.0,99.32958179600483,98.78600047983272,99.87316311217694,0.0,0.0,0.0,0.0,0.0,0.0,0.19749610252629696,-0.0959004696350802,0.4908926746876741,84.46903430565929,74.63901824743714,94.29905036388145
1.5025,0.7405589270213295,0.2041395676349908,1.2769782864076682,65.00190914494756,38.37175087565124,91.63206741424388,0.0,0.0,0.0,0.007781982421874999,-0.014228787744454297,0.029792752588204297,0.0,0.0,0.0,99.4879892929133,98.95971777339781,100.0162608124288,0.0,0.0,0.0,0.0,0.0,0.0,0.07040405273437501,-0.12872867971159244,0.26953678518034246,87.43839641404304,79.91735694849179,94.9594358795943
1.7025,0.833321130576254,0.45156201638146143,1.2150802447710467,67.58073959707411,41.95999232484064,93.20148686930759,0.0,0.0,0.0,0.11120096842447916,-0.10019730778091274,0.32259924462987105,0.0,0.0,0.0,99.67149587777945,99.3312158201545,100.0117759354044,0.0,0.0,0.0,0.0,0.0,0.0,0.0744657970610119,-0.13615528321219927,0.28508687733422305,91.23085688343701,86.26495359056754,96.1967601763065
1.9024999999999999,1.4439132858158505,0.47596854335112315,2.411858028280578,70.53430868480989,48.59543653941384,92.47318083020593,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.61050615407,99.15303493734027,100.06797737079974,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,92.01863308877502,87.65359312643255,96.38367305111748
2.1025,0.7552264426654075,0.26221636088326883,1.2482365244475462,75.18215574250927,56.45629348797054,93.90801799704798,0.0,0.0,0.0,0.02716064453125,-0.04966125918652677,0.10398254824902677,0.1088104248046875,-0.11119945788692866,0.32882030749630364,99.3879903928198,98.53344715958684,100.24253362605276,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,94.00377415685888,90.22955524828097,97.7779930654368
2.3024999999999998,0.482926747155568,0.14802282697788144,0.8178306673332546,77.67219762874419,63.30089318294645,92.04350207454193,0.0,0.0,0.0,0.00885009765625,-0.01618175861134018,0.033881953923840184,0.034840901692708336,-0.06370404970556334,0.13338585309098003,99.56338100833493,99.1582886966806,99.96847331998926,0.0,0.0,0.0,0.0,0.0,0.0,0.11143881177145339,-0.20375774619241044,0.42663536973531724,94.3352156218762,91.3043791013697,97.3660521423827
2.5025,0.39930219774122366,0.039220483999269626,0.7593839114831776,81.73264624776293,72.18740599745036,91.27788649807552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.56077805064083,98.92170052529721,100.19985557598446,0.18206787109375,-0.3328978340526053,0.6970335762401053,0.0,0.0,0.0,0.0970651053048514,-0.17747647140573564,0.3716066820154384,94.7057568777387,92.58213869610434,96.82937505937305
2.7024999999999997,0.8802153103832968,0.13750853665875554,1.6229220841078382,82.18512440395882,73.75272240596344,90.6175264019542,0.0,0.0,0.0,0.0,0.0,0.0,0.25018780924829864,-0.2659829677200585,0.7663585862166559,99.77090647863963,99.45804137554481,100.08377158173445,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,95.83768401454864,93.10719307443256,98.56817495466473
2.9025,1.0313354642331443,0.5274592682674002,1.5352116601988886,83.00659248512608,74.70126748037907,91.31191748987307,0.0,0.0,0.0,0.0,0.0,0.0,0.004003188189338237,-0.007319537870849623,0.015325914249526097,99.84598626030817,99.57611489833758,100.11585762227875,0.0,0.0,0.0,0.0,0.0,0.0,0.063140869140625,-0.11544847781676838,0.24173021609801837,95.94607517050706,93.8778961639483,98.01425417706582
3.1025,1.096843569698987,0.112150613842903,2.0815365255550713,84.62844736086602,76.83094803289217,92.42594668883987,0.0,0.0,0.0,0.0,0.0,0.0,0.3132715376596602,-0.5727941768678706,1.199337252187191,99.62031926864233,99.21119294596691,100.02944559131774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,95.58519361921309,92.63108047754068,98.53930676088548
3.3024999999999998,1.355252853124252,-0.21665607879694376,2.9271617850454477,86.50834682049361,78.25105044427198,94.76564319671526,0.0,0.0,0.0,0.0,0.0,0.0,0.3865911462804773,-0.2805005114889497,1.0536828040499042,99.87723795572917,99.6870171344344,100.06745877702394,0.03942871093749999,-0.07209252457190175,0.15094994644690177,0.0,0.0,0.0,0.030288696289062503,-0.05538067386812115,0.11595806644624615,96.68568217495874,95.20475618762103,98.16660816229646
3.5025,1.4186627496716608,-0.023017115747687132,2.860342615091009,85.93064800850598,76.93748666503062,94.92380935198135,0.0,0.0,0.0,0.04572550455729167,-0.08360575282525763,0.17505676193984096,0.22067987351190474,-0.10813683971059776,0.5494965867344073,99.72760597371166,99.28240132911078,100.17281061831255,0.0,0.0,0.0,0.0,0.0,0.0,0.150421142578125,-0.27503409722515776,0.5758763823814077,96.67288779556083,94.39696572662564,98.94880986449601
3.7024999999999997,1.2268530737349403,0.4867542503519898,1.9669518971178908,84.82189867585828,77.73185170098877,91.91194565072779,0.0,0.0,0.0,0.16115315755208334,-0.29465680450672554,0.6169631196108922,0.47212470714439103,-0.7288090391546775,1.6730584534434596,99.7608925955636,99.279310483416,100.24247470771124,0.0,0.0,0.0,0.0,0.0,0.0,0.0957489013671875,-0.1750698884244132,0.36656769115878823,97.73120080715292,96.14986387476426,99.31253773954157
3.9025,1.1675631658312933,0.5810390538329654,1.754087277829621,86.50185145488534,78.01233000799735,94.99137290177333,0.0,0.0,0.0,0.0,0.0,0.0,0.2561785240313072,-0.2185476743794587,0.730904722442073,99.77412959507534,99.49575561082003,100.05250357933065,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,97.3940558783839,95.63705072835234,99.15106102841547
4.1025,1.0719816799931914,-0.048812994862475895,2.1927763548488586,87.63792593181041,81.08012879384002,94.1957230697808,0.0,0.0,0.0,0.0,0.0,0.0,0.28617066222351867,-0.31688210224022806,0.8892234266872655,99.85694231305804,99.56945314838177,100.14443147773432,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,97.04579344345639,94.58601213452695,99.50557475238581
4.3025,0.5713955107189359,0.18329714549326792,0.959493875944604,89.21806214763465,83.56269935868622,94.87342493658309,0.0,0.0,0.0,0.01007080078125,-0.01841372531635262,0.038555326878852623,0.14887491861979166,-0.27220693939880874,0.5699567766383921,99.82020786830357,99.61224593476598,100.02816980184114,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,97.24015594513247,95.72051669655337,98.75979519371158
4.5024999999999995,1.067379859947937,0.24842980841359233,1.8863299114822814,88.33299224069849,84.11213295667237,92.55385152472462,0.0,0.0,0.0,0.03923688616071429,-0.07174178694682838,0.15021555926825694,0.05153111049107144,-0.09422088019016801,0.1972831011723109,99.83948235762746,99.38546990394069,100.29349481131425,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.69233845632314,97.65646078735412,99.72821612529216
4.7025,0.9823797647055094,0.078865638414438,1.885893890996581,90.12035005208713,85.93437547515514,94.30632462901914,0.0,0.0,0.0,,,,0.21247970897781693,-0.09106008017474176,0.5160194981303756,99.94842529296875,99.83239564232701,100.06445494361049,0.0,0.0,0.0,0.0,0.0,0.0,0.0273895263671875,-0.05007975294371658,0.1048588056780916,98.53839468027091,97.26861978847356,99.80816957206827
4.9025,1.481845332774593,-0.1552308992660501,3.118921564815236,91.98362245876338,89.48712806104962,94.48011685647715,0.0,0.0,0.0,,,,0.017075311569940476,-0.031220962837971614,0.06537158597785256,99.94712829589844,99.84678269235395,100.04747389944293,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,97.75196071882627,96.55299406532527,98.95092737232729
5.1025,1.0157385881262833,0.6096225775257638,1.4218545987268028,91.72847038071225,87.8053142601348,95.65162650128973,0.0,0.0,0.0,,,,0.24199250456574678,-0.44246565933327775,0.9264506684647714,99.91166334885817,99.6618095686594,100.16151712905696,0.06552559988839286,-0.11980878420120343,0.25085998397798914,0.0,0.0,0.0,0.0,0.0,0.0,98.37267343100015,97.71572520434606,99.02962165765423
5.302499999999999,1.1648783718180689,0.570267048138196,1.759489695497942,91.89515763209342,87.78382139988022,96.0064938643066,0.0,0.0,0.0,,,,0.07451520647321429,-0.13624562472168783,0.2852760376681164,99.91678873697917,99.743859008477,100.08971846548134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.70714439606347,98.16506493298897,99.24922385913798
5.5024999999999995,1.3132693578326515,-0.08126935834870797,2.7078080740140105,91.0388308128896,87.29448831806086,94.78317330771834,0.0,0.0,0.0,,,,0.07392765925480768,-0.1351713374504841,0.28302665596009946,99.9417724609375,99.82897579314776,100.05456912872721,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.46933391117739,97.73767334500302,99.20099447735177
5.7025,1.5998430018129117,-0.01528290576441882,3.214968909390242,91.5910031165437,86.45129350447645,96.73071272861094,0.0,0.0,0.0,,,,0.09015909830729167,-0.16484934088771042,0.3451675375022938,99.89802042643228,99.75135613445002,100.04468471841454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.46369095178909,97.19112693047754,99.73625497310064
5.9025,1.1054021992208638,0.04329983272043786,2.1675045657212895,92.40389226678136,87.04515368510556,97.76263084845715,0.0,0.0,0.0,,,,0.06345476422991073,-0.11602241211234302,0.24293194057216447,99.49607333889254,98.99325281830403,99.99889385948106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.79083319048716,98.16169354634357,99.41997283463076
6.1025,1.285339558357027,-0.06438986115238216,2.6350689778664362,91.40620504693374,87.19137508665304,95.62103500721443,0.0,0.0,0.0,,,,0.048443022228422616,-0.08857453584713056,0.1854605803039758,99.83714336819118,99.55223195127398,100.12205478510839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.20267554279015,98.5100345748495,99.8953165107308
6.302499999999999,1.173974236924371,0.07772349019687738,2.2702249836518646,94.16807750708122,89.8295379856879,98.50661702847454,0.0,0.0,0.0,,,,0.15362980389835856,-0.06169093148474733,0.3689505392814645,100.0,100.0,100.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.48341068738256,97.36644167640081,99.60037969836429
6.5024999999999995,1.321198621697584,0.017295237588335274,2.625102005806833,94.32088874022214,90.73650416759634,97.90527331284795,0.0,0.0,0.0,,,,0.31177520751953125,-0.26358757979971215,0.8871379948387748,99.69677324054622,99.04695651316645,100.34658996792598,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.73347873880405,97.95042975073312,99.51652772687497
6.7025,1.230648464626736,0.5690146041494097,1.8922823251040624,94.82894014859652,91.73685516918013,97.9210251280129,0.0,0.0,0.0,,,,0.36814117431640625,-0.1990210387677124,0.9353033874005249,99.96666802300346,99.87239095514508,100.06094509086185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.8996559767205,98.36362848060335,99.43568347283762
6.9025,1.2667117928119513,0.12501557423304327,2.4084080113908595,95.046257204592,91.51325070478802,98.57926370439596,0.0,0.0,0.0,,,,0.31482442220052087,-0.18595460555249463,0.8156034499535364,99.90774536132812,99.67867637859426,100.13681434406199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.6621719569527,97.62294542496657,99.70139848893884
7.1025,1.4739402578010814,0.2747993309759562,2.6730811846262066,95.41392153192537,93.44252224526201,97.38532081858874,0.0,0.0,0.0,,,,0.1676856146918403,-0.25342875763714345,0.588799987020824,99.93967692057292,99.76905748647313,100.1102963546727,0.0,0.0,0.0,0.0,0.0,0.0,0.06968035016741071,-0.12740544230790649,0.2667661426427279,99.23304233388005,98.78315182605849,99.68293284170161
7.302499999999999,1.6169342226877284,0.38543069644901284,2.848437748926444,95.30296679343525,93.56539913264108,97.04053445422942,0.0,0.0,0.0,,,,0.16833752185314685,-0.30779289106884833,0.644467934775142,99.95069231305804,99.81122911385289,100.0901555122632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.52429011977199,99.22726225899846,99.82131798054553
7.5024999999999995,1.1366925107769832,0.20560467491226395,2.0677803466417024,94.98109731334733,92.17639877694087,97.78579584975381,0.0,0.0,0.0,,,,0.12404123942057291,-0.04921230175724898,0.2972947805983948,99.99588012695312,99.98422736627684,100.00753288762942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.29270811755246,98.70291617452581,99.88250006057912
7.7025,1.3187929293810032,0.0259346647278726,2.6116511940341343,95.67756192115272,93.7023875986455,97.65273624365992,0.0,0.0,0.0,,,,0.25409783257378477,-0.380978357593855,0.8891740227414245,99.94804382324219,99.80108956360228,100.09499808288209,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.05867992136427,98.26671190781418,99.85064793491438
7.9025,1.1086886339571889,0.4290309829436469,1.7883462849707308,95.28650287636816,92.6191621970055,97.95384355573083,0.0,0.0,0.0,,,,0.2885570240306568,-0.15210267796043503,0.7292167260217487,99.9148178100586,99.74953281548629,100.08010280463088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.72085207984563,99.31038136532185,100.13132279436941
8.1025,1.1614592140715188,0.43493109558135423,1.8879873325616834,95.7523083482228,93.57694928550374,97.92766741094184,0.0,0.0,0.0,,,,0.06195068359374999,-0.055837906163469446,0.17973927335096943,99.92777252197266,99.7234823639681,100.13206267997721,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.52173470281075,98.898119148863,100.1453502567585
8.3025,1.2525886047004209,0.2874544276763433,2.2177227817244987,95.898235699335,94.13773812858653,97.65873327008349,0.0,0.0,0.0,,,,0.1908342766039299,-0.1934559990632085,0.5751245522710683,99.85934666224888,99.56974382550406,100.14894949899372,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,98.92887752223606,98.12103386270657,99.73672118176555
8.5025,1.847232862216993,0.6955067819523276,2.998958942481658,96.3548955437914,93.43715508620318,99.27263600137961,0.0,0.0,0.0,,,,0.16970922076512898,-0.25185327683447517,0.5912717183647331,99.93040466308594,99.80029137958478,100.0605179465871,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.5406766949278,99.22318283279066,99.85817055706494
8.702499999999999,1.4702521430121525,0.6121431579586324,2.3283611280656724,96.55026183405867,93.96174324731334,99.13878042080401,0.0,0.0,0.0,,,,0.22797938755580358,-0.14837951571046848,0.6043382908220757,99.8972193400065,99.67098937914548,100.12344930086752,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.31260265003552,98.55420227907715,100.07100302099387
8.9025,2.0582416443787133,0.36327786124018235,3.7532054275172437,96.91747034591492,95.12677832799011,98.70816236383975,0.0,0.0,0.0,,,,0.3663750850793087,-0.4156426214113872,1.1483927915700047,99.97882080078125,99.91891697923054,100.03872462233197,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.59098761295266,99.2123266809176,99.9696485449877
9.1025,1.8122009578679925,0.5417165074059433,3.0826854083300415,97.12478017748786,95.34452187185768,98.90503848311803,0.0,0.0,0.0,,,,0.5095864802626779,-0.26679765737132355,1.2859706178966794,99.90952385796442,99.75767381401171,100.06137390191712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.47502342348163,98.73277133566248,100.2172755113008
9.3025,2.0614890747375187,0.9509316321676935,3.1720465173073435,97.48733030046736,96.28469002503786,98.68997057589685,0.0,0.0,0.0,,,,0.3666043867144668,-0.16468283264140043,0.897891606070334,99.98321533203125,99.93574112186859,100.03068954219391,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.38330489870101,98.73067286655633,100.0359369308457
9.5025,1.9500567127018316,0.9561937402383173,2.9439196851653455,97.27394232886589,95.88987432045344,98.65801033727834,0.0,0.0,0.0,,,,0.2510924566359747,-0.170469888565137,0.6726548018370864,99.93484497070312,99.82194489685018,100.04774504455607,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.63861888843579,99.17371286899771,100.10352490787385
9.702499999999999,1.7785704676397138,0.5455399878962928,3.0116009473831347,97.4541915783718,96.41477469472571,98.49360846201792,0.0,0.0,0.0,,,,0.35752749578858817,-0.3443749394647798,1.0594299310419562,99.9585195688101,99.8411951920864,100.07584394553379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.75712658110119,99.38502670920333,100.12922645299905
9.9025,1.3147194565477989,0.38707270103023206,2.242366212065366,98.09038838467588,96.60415658802141,99.57662018133033,0.0,0.0,0.0,,,,0.34029244313828766,-0.4740388289672511,1.1546237152438263,99.94798927778372,99.84707282905686,100.0489057265106,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,99.94172792176943,99.77690959508674,100.10654624845212


==> data/search_for_point.csv <==
global_step,RGB_AV,RGB_AV_min,RGB_AV_max,STATE,STATE_min,STATE_max,STATE_AV,STATE_AV_min,STATE_AV_max,RGBD,RGBD_min,RGBD_max,RGBD_AV,RGBD_AV_min,RGBD_AV_max,RGB,RGB_min,RGB_max
0.1025,1.1508795070997524,0.680385286820828,1.621373727378677,18.201576256210444,3.336423762728749,33.066728749692146,32.60491725448076,29.316042602649105,35.89379190631241,2.3670802040705605,0.6312802791371499,4.10288012900397,1.0873025010674546,0.4298006166028001,1.7448043855321091,2.1416148277720546,0.5610378179791455,3.7221918375649627
0.3025,0.7500492277599518,0.2640791173062916,1.236019338213612,35.0735233957824,13.408218852586307,56.738827938978496,54.42703556944447,42.02752481769407,66.82654632119487,2.8166892176291594,-0.148543177760822,5.781921613019141,0.37287486683238635,0.058044179145269256,0.6877055545195034,1.367568522582561,0.02563174699094506,2.7095052981741765
0.5025,0.6359630766369048,0.22460299434045203,1.0473231589333574,52.914076451417756,36.90822612364345,68.91992677919207,52.96252548926732,36.974851375755236,68.9501996027794,2.0784727332197424,0.5200099946921346,3.6369354717473503,0.7141316731770833,0.3543413080043405,1.0739220383498262,0.5592661055307538,0.17224056526384895,0.9462916457976587
0.7025,0.8390068175300719,-0.04931628882551206,1.7273299238856559,61.248177722558154,42.75698568023063,79.73936976488567,56.29815266299513,41.55895171201819,71.03735361397206,4.105010287665623,1.6852950924206664,6.524725482910579,0.714807551660579,0.4936690916431025,0.9359460116780554,0.8835399567134796,-0.4567190108492037,2.223798924276163
0.9025,0.91547295816705,0.41272612296029887,1.418219793373801,65.13330068047324,47.60574133197167,82.66086002897481,51.94810851679846,29.005713885971584,74.89050314762534,4.003872704884363,1.5154412621767859,6.49230414759194,0.9141165112692213,0.2829333660162098,1.5452996565222328,0.6252037710836288,0.15338050711340848,1.0970270350538491
1.1025,1.0197310674758184,0.6233127168093638,1.4161494181422731,65.13584141018522,45.13162787156833,85.14005494880212,58.699910706710135,35.12798088933358,82.2718405240867,3.7038225802111304,1.0725143712331071,6.335130789189153,0.72371227710278,0.28658784004106996,1.16083671416449,0.8854424612862724,-0.2584423910748488,2.0293273136473937
1.3025,0.7941216362847222,0.3529612734316774,1.235281999137767,67.17014438659429,49.96118760673258,84.379101166456,71.61164094972837,48.19544072242506,95.02784117703169,3.355344235059602,0.6279014948848582,6.082786975234346,1.2312172783745658,0.6843872123949298,1.778047344354202,1.6088654142014127,-0.08163371256518295,3.2993645409680084
1.5025,0.800283330495284,0.3634604419969391,1.2371062189936288,67.37497867477799,50.517547611078186,84.23240973847778,79.34819363305145,58.0049349005785,100.6914523655244,3.5054849816660125,0.6924096385954821,6.318560324736544,0.7323048350575206,0.0793473592573428,1.3852623108576985,1.6688711649305827,-0.3911559053532812,3.7288982352144466
1.7025,0.6856759361718469,0.19627687830243867,1.175074994041255,68.98976117465313,53.82731821689239,84.15220413241387,83.22430425003057,59.99673399435643,106.45187450570471,2.3046764357265452,-0.008678069003417027,4.618030940456508,1.1671279422820562,0.4965004294003027,1.8377554551638093,1.0689211928073012,-0.20090718014676381,2.3387495657613666
1.9024999999999999,0.6329189482189359,0.2117158001196739,1.0541220963181979,68.5582942451062,52.22816901499656,84.88841947521584,85.33763912557569,64.33650183332291,106.33877641782847,2.205363853304994,-0.16885736169660187,4.57958506830659,0.8688145757237555,0.155034094657802,1.582595056789709,1.2168418072184928,-0.26621911482046895,2.6999027292574547
2.1025,0.40760624873173706,0.028299583966787153,0.786912913496687,74.492206325508,62.38251638548975,86.60189626552624,87.87893145675073,65.6714165696738,110.08644634382767,1.6714448474702381,0.46149374132624604,2.8813959536142306,1.0222256978352864,0.1904788371077059,1.853972558562867,1.4324636087789162,-0.753773052929322,3.6187002704871545
2.3024999999999998,0.8704087999131943,0.32554318672299326,1.4152744131033952,73.42625980734077,59.89921330170927,86.95330631297227,91.19330851067606,73.35858167294114,109.028035348411,2.1574319506448414,0.1296542989225949,4.185209602367087,0.8422335670107887,0.4192958764403298,1.2651712575812477,1.0955202617342512,-0.5644151820846148,2.755455705553117
2.5025,0.9835589148091138,0.46776558602226104,1.4993522435959665,76.28503359165086,63.80608966787911,88.76397751542262,91.61736612854902,75.33410497152924,107.90062728556882,1.6422697125059185,0.07771733073080739,3.2068220942810295,0.8960312352035985,0.45694794175846193,1.3351145286487351,1.0154149913671398,-0.6902454095764007,2.72107539231068
2.7024999999999997,,,,75.71904182455253,64.81495625984849,86.62312738925658,92.59448803528572,77.7461982587792,107.44277781179224,2.2776999315314135,-0.49453481756931844,5.049934680632146,0.8130214520519087,0.5232022437751547,1.1028406603286627,,,
2.9025,,,,77.31702135331437,66.93429476727,87.69974793935876,94.9925751179566,84.06038428566976,105.92476595024345,1.7811661325531563,-0.043758396911329836,3.606090662017643,0.8837498256138393,0.26081529872246645,1.506684352505212,,,
3.1025,,,,75.84508339145867,63.55694497701637,88.13322180590099,97.90688587433102,93.51485804523554,102.29891370342649,2.5782031104678196,-0.28738250320567116,5.44378872414131,1.0839680262974332,0.5207431703185723,1.6471928822762938,,,
3.3024999999999998,,,,77.01074524891206,68.06523798555423,85.95625251226988,97.87042625546654,92.97004789184334,102.77080461908974,1.771497024602188,0.3534582019079524,3.1895358472964235,0.9626285257846536,0.320043580214102,1.6052134713552053,,,
3.5025,,,,79.22131466240494,70.91817071265271,87.52445861215716,98.95393154700253,96.42624555632925,101.48161753767582,1.952279106019035,0.4072766854057575,3.497281526632313,1.0874884469168526,0.3210640889144723,1.8539128049192328,,,
3.7024999999999997,,,,79.2447560010883,70.89046176649985,87.59905023567674,99.21075403122676,97.79427172271366,100.62723633973985,2.7139645099163534,-0.10341953994153913,5.531348559774246,1.130129132952009,0.5242082590921157,1.7360500068119018,,,
3.9025,,,,78.20751204163071,70.92186659045598,85.49315749280544,99.26946985153926,98.4103799763777,100.1285597267008,2.245754877514521,0.08180579925229879,4.4097039557767435,0.8388547978849491,0.46027484073040403,1.217434755039494,,,
4.1025,,,,78.11955460831247,70.16456590656584,86.0745433100591,99.78019714355469,99.44008215218047,100.12031213492891,3.146713044422611,-0.06843755192393053,6.361863640769153,0.6375198364257812,0.1441630986771897,1.1308765741743727,,,
4.3025,,,,80.86308513469739,72.04689681090804,89.67927345848675,99.78709162135067,99.54497855084313,100.02920469185821,1.8848510125670772,-0.47334966045216137,4.243051685586316,0.8229054042271206,0.4322252552084126,1.2135855532458284,,,
4.5024999999999995,,,,80.48612151263117,69.86195110073805,91.11029192452429,99.749757312593,99.35531779965869,100.1441968255273,1.8079955085875496,-0.31152255542779805,3.927513572602898,0.9510833498031375,0.3252034994137838,1.5769632001924911,,,
4.7025,,,,81.76164935662038,73.19749977164756,90.3257989415932,99.63056364513578,99.20376202717335,100.0573652630982,2.0934016223170278,-0.2336804222606046,4.42048366689466,0.9947337318782022,0.3261773871058672,1.6632900766505372,,,
4.9025,,,,80.66309449313034,71.50993953151507,89.81624945474562,99.61426604027841,99.19948811074019,100.02904396981663,,,,,,,,,
5.1025,,,,81.28762259827855,70.84383669579762,91.73140850075947,99.76106371198381,99.507717199989,100.01441022397863,,,,,,,,,
5.302499999999999,,,,80.85867283206571,72.69377689888597,89.02356876524547,99.70479641441537,99.30722543441804,100.10236739441271,,,,,,,,,
5.5024999999999995,,,,82.32959106638934,72.33814548893199,92.3210366438467,99.57271830240886,99.25994160244275,99.88549500237495,,,,,,,,,
5.7025,,,,82.57223375436483,73.66236441597304,91.48210309275662,99.78707122802734,99.52987172522867,100.04427073082603,,,,,,,,,
5.9025,,,,83.77867945000894,75.64354529202394,91.91381360799394,99.84331427680122,99.5579236700065,100.12870488359596,,,,,,,,,
6.1025,,,,83.44822696427921,75.41359641789764,91.48285751066079,99.76791720920139,99.39671712409003,100.13911729431275,,,,,,,,,
6.302499999999999,,,,83.39635832674482,73.83014580288875,92.96257085060087,99.88502393450057,99.71847938620536,100.05156848279577,,,,,,,,,
6.5024999999999995,,,,84.81692967381004,77.97672701981278,91.65713232780729,99.52808567368504,99.12977051284815,99.92640083452193,,,,,,,,,
6.7025,,,,83.99271516622274,74.87707581416521,93.10835451828025,99.77780914306639,99.47981240027318,100.07580588585962,,,,,,,,,
6.9025,,,,85.92029958465287,77.39446663557185,94.4461325337339,99.75116051567925,99.36430782772169,100.1380132036368,,,,,,,,,
7.1025,,,,84.48352068203016,76.22847572556122,92.7385656384991,99.65001754415522,99.14844024857933,100.15159483973109,,,,,,,,,
7.302499999999999,,,,84.60293026992876,74.14244810154977,95.06341243830776,99.73885736054781,99.31138070779284,100.16633401330279,,,,,,,,,
7.5024999999999995,,,,85.40167020840612,76.52485815392856,94.27848226288368,99.81588854108539,99.59722315866375,100.03455392350702,,,,,,,,,
7.7025,,,,86.63810992463362,79.56813043902532,93.70808941024193,99.81555829729352,99.6222696245837,100.00884697000336,,,,,,,,,
7.9025,,,,85.29604077903801,76.13309231727716,94.45898924079886,99.82953752790178,99.5581044993173,100.10097055648627,,,,,,,,,
8.1025,,,,85.93707694575674,78.37180110224453,93.50235278926895,99.8741694859096,99.75570555309274,99.99263341872646,,,,,,,,,
8.3025,,,,86.96842407061509,79.82690570086407,94.10994244036611,99.72092383798928,99.27930340846936,100.16254426750919,,,,,,,,,
8.5025,,,,86.36798661619751,79.23922251115715,93.49675072123786,99.88887532552083,99.75978845990004,100.01796219114163,,,,,,,,,
8.702499999999999,,,,86.68434722524326,80.13226841342006,93.23642603706647,99.79802958170573,99.42942784553594,100.16663131787553,,,,,,,,,
8.9025,,,,86.74595847500329,79.51173467931254,93.98018227069404,99.94188217889695,99.82929385105011,100.05447050674378,,,,,,,,,
9.1025,,,,86.13534491572136,78.45860274349616,93.81208708794657,99.61130947536893,99.32535538473441,99.89726356600345,,,,,,,,,
9.3025,,,,86.01169326535477,78.00383612206639,94.01955040864313,99.95677947998047,99.8735335203969,100.04002543956403,,,,,,,,,
9.5025,,,,87.71511540130234,80.58016073636634,94.85007006623833,99.56105982231237,99.17309342959663,99.9490262150281,,,,,,,,,
9.702499999999999,,,,85.50918423591892,77.01202283917641,94.00634563266144,99.86012776692708,99.57296863320208,100.14728690065206,,,,,,,,,
9.9025,,,,85.8762899879869,77.34363066864816,94.40894930732561,99.83773108872694,99.64789662272322,100.02756555473064,,,,,,,,,


==> data/thread_in_hole.csv <==
global_step,flexible_RGB_False,flexible_RGB_False_min,flexible_RGB_False_max,normal_RGB_True,normal_RGB_True_min,normal_RGB_True_max,flexible_RGBD_True,flexible_RGBD_True_min,flexible_RGBD_True_max,flexible_RGB_True,flexible_RGB_True_min,flexible_RGB_True_max,normal_RGB_False,normal_RGB_False_min,normal_RGB_False_max,flexible_STATE_False,flexible_STATE_False_min,flexible_STATE_False_max,inverted_RGBD_False,inverted_RGBD_False_min,inverted_RGBD_False_max,normal_RGBD_False,normal_RGBD_False_min,normal_RGBD_False_max,inverted_RGB_True,inverted_RGB_True_min,inverted_RGB_True_max,inverted_RGBD_True,inverted_RGBD_True_min,inverted_RGBD_True_max,flexible_RGBD_False,flexible_RGBD_False_min,flexible_RGBD_False_max,inverted_STATE_False,inverted_STATE_False_min,inverted_STATE_False_max,inverted_RGB_False,inverted_RGB_False_min,inverted_RGB_False_max,normal_STATE_False,normal_STATE_False_min,normal_STATE_False_max,normal_RGBD_True,normal_RGBD_True_min,normal_RGBD_True_max
0.1025,32.46080939663093,22.93300228942777,41.98861650383409,0.14813936673677883,-0.27086203638424994,0.5671407698578076,1.8124269533876465,0.5470362094386632,3.0778176973366302,1.8593175649633358,0.681254254299747,3.0373808756269245,22.97362637963465,2.977331748602341,42.96992101066696,11.87040343841949,-8.169534093086572,31.910340969925556,7.982333070686846,-3.7193597183550753,19.684025859728767,17.930966407639538,-4.09014241202505,39.95207522730412,0.32915039827351583,0.02517211265400032,0.6331286838930313,0.11066981724330356,-0.017923797043650356,0.2392634315302575,34.40363081674727,19.467532070039365,49.33972956345517,0.21901448567708334,-0.35027838999056266,0.7883073613447293,7.5518633867556595,-6.332230967012091,21.43595774052341,1.2437622852814503,-0.6845480874129317,3.172072657975832,0.04625956217447916,-0.08458223825870055,0.17710136260765888
0.3025,97.26208730590291,95.48210762178812,99.0420669900177,0.0,0.0,0.0,3.7014139073579684,1.2747581089061921,6.128069705809745,3.2056139045898604,2.0729112217633525,4.338316587416367,68.66643230957912,24.762177605174955,112.57068701398327,35.280174123260366,-13.421629454477468,83.9819777009982,44.727587372683196,-2.111910082525914,91.5670848278923,67.70016733586938,24.13153513822855,111.2687995335102,0.2116574018429487,-0.25926703796327816,0.6825818416491756,0.10912068684895834,-0.05310353595143042,0.2713449096493471,94.02734810965401,84.46788608310995,103.58681013619808,35.43577762925145,-3.1078175619153603,73.97937282041825,47.75869064000777,3.143645796804745,92.3737354832108,25.667662913665108,-11.537386617768902,62.87271244509911,0.3540948039353496,-0.16658919186534252,0.8747787997360417
0.5025,99.64689297146268,99.09009151997118,100.20369442295416,0.11713082449776786,-0.10403659513657576,0.33829824413211146,4.595816323569009,1.8716379871178155,7.3199946600202015,2.539064849957457,0.76835111094474,4.3097785889701745,74.68703042893182,28.58701858462558,120.78704227323807,58.60765563392365,13.445915720463464,103.76939554738382,61.23197617744126,13.312047386956149,109.15190496792637,74.24145538384278,28.414696925298678,120.06821384238687,0.13133748372395831,-0.11274884470901629,0.37542381215693293,0.5523556906079489,-0.2609466739374014,1.365658055153299,99.71212768554688,99.31179788883914,100.11245748225461,70.23650816277994,26.0813598134847,114.39165651207519,67.37148274226683,21.885634715566837,112.85733076896682,44.443139686516474,-5.049237278256386,93.93551665128935,0.7302963715746887,-0.6257960868452608,2.0863888299946383
0.7025,99.50035684150563,98.89782735027966,100.10288633273161,0.0,0.0,0.0,2.8025549768774063,0.3661426567339081,5.2389672970209045,2.419028120921576,0.2751372317371332,4.562919010106018,74.77776118687221,28.62318844871107,120.93233392503335,73.87669481549945,28.199935326616902,119.55345430438197,71.43482710326205,26.827699920091174,116.04195428643294,74.69457083037405,28.591068551037484,120.79807310971063,0.11777242024739584,-0.018690628644023256,0.2542354691388149,0.4327276320684524,-0.13878075960143035,1.0042360237383352,99.85224405924478,99.64761236923457,100.05687574925501,84.68545943285258,49.96334881986075,119.40757004584441,73.89273538927165,28.282668223597828,119.50280255494548,49.82502165294829,-3.440650770901965,103.09069407679854,0.970173190099112,-0.2771713037331298,2.217517683931354
0.9025,99.83889625186012,99.65701675300751,100.02077575071273,0.07679167247953869,-0.09869883794861199,0.2522821829076894,4.997727646093458,2.7847992652537177,7.210656026933199,2.9955984635685806,0.879665909186567,5.111531017950593,74.77817704942491,28.623511679372754,120.93284241947705,75.52464076450893,30.30875024500585,120.74053128401201,78.65604532021202,41.3867587867308,115.92533185369325,74.96225992838541,28.69443134479665,121.23008851197416,0.18393572639016548,-0.09904949557102351,0.4669209483513544,0.2537987889321508,-0.21529682773253975,0.7228944055968414,99.88008626302083,99.54091899671927,100.2192535293224,97.73503878281927,92.86341757604254,102.606659989596,79.90588452668072,41.94563365457442,117.86613539878704,61.817331586565295,17.992126776412647,105.64253639671794,0.9130729849225127,0.03371939463220359,1.7924265752128217
1.1025,99.9166488647461,99.7821668290074,100.0511309004848,0.08620621322037338,-0.08484050557456886,0.2572529320153156,5.590648493112315,3.2796044956839845,7.901692490540646,2.6663049199708437,0.4587373657799987,4.873872474161689,75.0,28.70899501137243,121.29100498862758,85.24115196530357,50.39106098429984,120.0912429463073,85.97962208805615,51.18953106922988,120.76971310688242,75.16070556640626,29.26737481816212,121.05403631465039,0.0,0.0,0.0,0.03631591796874999,-0.03990509907303572,0.11253693501053572,99.80253601074219,99.56721948442123,100.03785253706316,99.71917038734513,99.46410490956663,99.97423586512365,86.81783753931886,51.730841954140104,121.90483312449763,86.55558574243342,51.50798147588526,121.60319000898161,1.7189406064965822,-0.24645136138311508,3.68433257437628
1.3025,99.75522465917058,99.33723022696547,100.17321909137569,0.07336086697048612,-0.07088858692285817,0.21761032086383042,4.209260094635268,2.2369579598811793,6.181562229389356,2.976204074034796,1.3288929597581032,4.6235151883114884,74.83963012695311,28.646323415955276,121.03293683795096,92.27397581818816,70.70629054886854,113.84166108750777,86.54385537094211,51.56336688312152,121.52434385876272,83.63785656270973,48.21111641284601,119.06459671257343,0.21948678152901788,-0.018050481485655738,0.45702404454369144,0.388935880156691,-0.20253016458369744,0.9804019248970794,99.78140305027817,99.32253216757428,100.24027393298208,99.56997789655414,99.21352291825602,99.92643287485224,87.09774518694196,52.462516555881,121.73297381800295,87.13151077997118,51.92213742560692,122.34088413433544,2.1053806677626365,0.3346784679995912,3.8760828675256818
1.5025,99.79783434745593,99.4045969797266,100.19107171518525,0.09000338040865384,-0.1645646220580326,0.3445713828753403,4.190339427968638,2.120714052416276,6.259964803521001,2.970136092206405,0.33350374251347215,5.606768441899337,74.8855421278212,28.664914685027366,121.10616957061502,98.50617628323012,94.59074946918817,102.42160309727207,87.0672143603128,51.884545921664696,122.24988279896093,87.37806047712053,52.07160846033929,122.68451249390178,0.18241676536354273,-0.16457644375042135,0.5294099744775068,0.1722930423797123,-0.1554829194745004,0.5000690042339251,99.83662573083654,99.5304880187574,100.14276344291571,99.53084404913933,99.11112653396559,99.95056156431308,96.7750027985456,89.3281321081751,104.22187348891609,87.48362223307292,52.1348710577898,122.83237340835605,2.714428968344194,-0.6039657547003464,6.032823691388735
1.7025,100.0,100.0,100.0,0.09535725911458334,-0.17435379910655507,0.36506831733572176,3.6226942541067606,1.5690275533127875,5.6763609549007334,3.1924959585634634,0.8634368860672561,5.521555031059671,79.57043723454551,40.53548048767708,118.60539398141394,99.92138671875,99.80975551319666,100.03301792430335,86.82333374023436,51.727975545154315,121.91869193531441,87.1431409929182,51.926482718576935,122.35979926725949,0.061620076497395836,-0.11266781929677376,0.2359079722915654,0.37224717573686084,-0.06825775816403692,0.8127521096377586,99.80348575476444,99.50425723028978,100.10271427923911,99.62342834472655,99.2580687729209,99.9887879165322,99.3327024736975,98.69678047608167,99.96862447131333,87.5,52.14466094067263,122.85533905932738,1.9565976399750746,-0.6170267005184943,4.530221980468643
1.9024999999999999,99.96101379394531,99.8749734345363,100.04705415335434,0.04476928710937499,-0.0818573789063312,0.17139595312508116,3.753381218845214,1.1600671561834055,6.346695281507023,2.705930547452764,0.9315880644793897,4.4802730304261384,87.26182556152344,51.99641995562298,122.5272311674239,99.92779686337425,99.82692224238625,100.02867148436225,87.15291341145833,51.93390566566829,122.37192115724838,89.06848691689846,58.478262008046244,119.6587118257507,0.08592393663194445,-0.0766937275713719,0.2485416008352608,0.24421037946428573,-0.06144131318742527,0.5498620721159968,99.73942166283017,99.29317085598872,100.18567246967163,99.57276407877605,99.26716223922524,99.87836591832684,99.46461293054006,99.04298481671512,99.886241044365,87.5,52.14466094067263,122.85533905932738,2.900158713049139,-0.9126104896720243,6.712927915770303
2.1025,100.0,100.0,100.0,0.0990719265407986,-0.09790831864074043,0.29605217172233766,4.74435446980061,1.861199489268323,7.627509450332898,2.949566306982962,0.6507742935964913,5.248358320369433,87.3965835571289,52.08268412837763,122.71048298588019,99.94150797526041,99.82833184211027,100.05468410841057,86.93282751285987,51.80428206798609,122.06137295773365,99.90957895914714,99.74208869242929,100.07706922586496,0.10648600260416669,-0.08157351938260207,0.2945455245909354,0.253968989892757,-0.09843612196596577,0.6063741017514798,99.8967539469401,99.72449459464863,100.06901329923157,99.61894027654068,99.19772335470248,100.04015719837889,99.38690857660202,98.77397384419456,99.9998433090095,87.46297200520834,52.122442497703034,122.80350151271364,2.532420050148773,-0.27359822203562345,5.338438322333169
2.3024999999999998,99.9545669555664,99.82606290033063,100.08307101080219,0.2850697835286458,-0.5212293246493007,1.0913688917065925,5.603535393985547,1.094069108717835,10.11300167925326,2.291389615137752,1.0953543473478449,3.4874248829276597,87.5,52.14466094067263,122.85533905932738,100.0,100.0,100.0,87.1747766292139,51.94965260254821,122.39990065587958,99.87851097470238,99.6456485112856,100.11137343811917,0.05179380759214744,-0.04720881413063479,0.15079642931492965,0.24034588153545675,-0.17828011870804497,0.6589718817789585,99.90804036458333,99.72490105512779,100.09117967403887,,,,99.43327777416675,98.87898087121204,99.98757467712146,87.54684448242188,52.324001627821225,122.76968733702252,2.977180997737699,0.0702582084228437,5.884103787052554
2.5025,99.90412055121529,99.63293251756686,100.1753085848637,0.13193167892156862,-0.12286507466214205,0.38672843250527933,5.71344242028477,1.9059354925420928,9.520949348027447,3.07540512084961,0.30854453847506647,5.842265703224153,87.42927551269531,52.10217369002448,122.75637733536615,100.0,100.0,100.0,86.99167771772906,51.83795099877684,122.14540443668128,99.9152119954427,99.82159823838757,100.00882575249786,0.15507253011067706,-0.16722754760577993,0.4773726078271341,0.3230469382740854,-0.36883849107710265,1.0149323676252737,99.9678955078125,99.87709029128318,100.05870072434182,,,,99.64989175456705,99.27410843900417,100.02567507012992,87.5,52.14466094067263,122.85533905932738,1.8870555760145857,-0.5947626287019656,4.368873780731137
2.7024999999999997,99.93026733398438,99.80031557612105,100.06021909184773,0.07164364769345237,-0.1309951887584681,0.2742824841453728,4.516154075560288,0.6361529561779822,8.396155194942594,3.3239458954604264,0.7204198104000945,5.9274719805207585,87.5,52.14466094067263,122.85533905932738,99.84698740641277,99.62586138928339,100.06811342354216,86.94735835148738,51.81003681145613,122.08467989151863,99.95571899414062,99.83047339605692,100.0809645922243,0.1255199955958946,-0.1337127418931816,0.3847527330849709,0.21188499813988093,-0.24942929723941004,0.673199293519172,99.94064331054688,99.77275724006252,100.10852938103123,,,,99.76278977167038,99.57355810769411,99.95202143564664,87.5,52.14466094067263,122.85533905932738,1.8837269905335776,-0.35533536978346114,4.122789350850616
2.9025,99.93412272135417,99.77940351338091,100.08884192932743,0.0,0.0,0.0,4.286594069754441,2.0423461592115983,6.530841980297285,4.382650281045812,1.5590879050003785,7.206212657091247,87.26762146880661,52.00464696196478,122.53059597564844,99.873046875,99.56420243634747,100.18189131365254,87.04571474515474,51.87244480814495,122.21898468216455,100.0,100.0,100.0,0.35410127185639884,-0.08713962159590917,0.7953421653087069,0.165963837594697,-0.24125747502289244,0.5731851502122863,100.0,100.0,100.0,,,,99.40783991958156,98.93989596156489,99.87578387759825,89.71357190477978,60.61915966350766,118.80798414605192,2.1750565955583046,-0.24004212943492426,4.590155320551534
3.1025,99.92991129557291,99.79595536380272,100.06386722734308,0.10301135835193453,-0.09200701533566619,0.29802973203953526,4.2125119167546226,1.9002011046682754,6.52482272884097,2.98842441755385,1.252329619639615,4.724519215468084,87.28424172873025,52.01458591959148,122.553897537869,99.8870849609375,99.56771300166135,100.20645692021365,87.05922537138969,51.878398080822194,122.24005266195717,99.94072469075522,99.77306879825953,100.10838058325089,0.10922241210937497,-0.07932663013420628,0.2977714543529562,0.20384979248046875,-0.05685821855708757,0.464557803518025,99.9064670138889,99.77133680062158,100.04159722715622,,,,99.67067500523159,99.35423971663087,99.9871102938323,94.39711895566998,78.5497782331607,110.24445967817927,1.6668067082226519,-0.14747702282066621,3.48109043926597
3.3024999999999998,99.98153686523438,99.92931523405544,100.03375849641331,0.10215250651041667,-0.09384949941376368,0.29815451243459706,4.082468030084607,1.3045095486381637,6.860426511531051,4.203432354021116,0.9237213505653139,7.4831433574769175,87.45211791992188,52.11601782620474,122.788218013639,100.0,100.0,100.0,86.92812529064359,51.800130256536036,122.05612032475118,99.98809814453125,99.95443461368862,100.02176167537387,0.18935721261160715,-0.1919621307533362,0.5706765559765504,0.305581823571936,-0.21564094096061218,0.8268045881044841,99.93488856724329,99.81074630333991,100.05903083114667,,,,99.5441373085724,99.03382188340807,100.05445273373672,97.62160424787074,90.89448518916718,104.34872330657427,2.749590495251165,-0.06929190023011733,5.568472890732447
3.5025,100.0,100.0,100.0,0.08646647135416667,-0.0810140030448828,0.25394694575321614,4.076901687688125,2.970091298905103,5.1837120764711475,4.13112342364563,1.6394227639749046,6.622824083316356,87.45113372802734,52.11527482943718,122.78699262661749,99.93279774983723,99.7427210826329,100.12287441704157,87.04461781707874,51.86907020157342,122.22016543258407,99.86918228391617,99.5516469836682,100.18671758416413,0.10614352756076391,-0.09373345771457745,0.30602051283610526,0.37955986782585904,-0.5415451287378947,1.3006648643896128,99.96292114257812,99.8580462964915,100.06779598866476,,,,99.50866992730543,99.1343714724905,99.88296838212037,98.84789862137741,95.5892638316238,102.10653341113102,2.0126118632672036,-1.4112514887531666,5.436475215287574
3.7024999999999997,99.96089390345982,99.85028515926264,100.07150264765701,0.11173622280943626,-0.2043015406014572,0.42777398622032975,4.019829897079656,2.1167776203326802,5.922882173826633,4.618280842739814,2.3838282730503324,6.852733412429296,87.44484641335227,52.11145542715343,122.77823739955112,100.0,100.0,100.0,87.25631035698784,51.99871321927453,122.51390749470117,99.96877034505208,99.88043954190093,100.05710114820323,0.0404052734375,-0.07387809793591173,0.15468864481091174,0.039520263671875,-0.07225992207477772,0.1513004494185277,99.95800018310547,99.8749593692153,100.04104099699565,,,,99.63573125533726,99.17108721901135,100.10037529166318,99.69115689269498,98.81761667070256,100.56469711468739,1.8442943457401162,-0.0440405273658212,3.7326292188460535
3.9025,99.97762044270833,99.91432149582477,100.04091938959189,0.12629191080729166,-0.12265020325440831,0.37523402486899166,4.897967118657678,2.230794060849762,7.565140176465593,3.845329021368688,1.12081140675684,6.569846635980536,87.29659489222936,52.02288799779345,122.57030178666528,99.96849060058594,99.87936856059873,100.05761264057314,87.07599010926954,51.89071362489417,122.26126659364492,99.90448691628195,99.6343351195257,100.1746387130382,0.046335856119791664,-0.08472173617776387,0.17739344841734722,0.012715657552083334,-0.01643208486648255,0.041863399970649216,99.979248046875,99.9205526597648,100.03794343398522,,,,99.8330561319987,99.55293368588319,100.11317857811419,99.28534287672777,97.2639872843715,101.30669846908404,2.1731400957169997,0.19981785896758184,4.146462332466418
4.1025,99.95867919921876,99.85224190638445,100.06511649205308,0.14855066935221353,-0.1384151349925247,0.43551647369695173,3.7437710933109054,0.9856261825545591,6.501916004067251,3.7589108580721065,1.117677214176771,6.400144501967442,87.33187345474485,52.043413681191474,122.62033322829824,100.0,100.0,100.0,87.20963795979819,51.97043127098151,122.44884464861485,99.87156261097302,99.57369770615439,100.16942751579165,0.0,0.0,0.0,0.3489479186042907,-0.2588794118107674,0.9567752490193489,99.95807647705078,99.8394988475763,100.07665410652527,,,,99.58314743993965,99.16135724206728,100.00493763781205,98.95409077345722,95.99581274708135,101.9123687998331,2.439476724549051,0.05740716074311564,4.821546288354987
4.3025,99.89682515462239,99.60500262336488,100.1886476858799,0.10736374627976192,-0.0927039934561481,0.30743148601567194,4.363875394236346,2.6207530340605434,6.1069977544121485,4.035278459455878,0.39097959010122585,7.67957732881053,87.34876228101326,52.053938164959376,122.64358639706714,99.97135707310267,99.89034264173416,100.05237150447117,87.33964284261067,52.04833848634366,122.6309471988777,99.9752426147461,99.90521815475616,100.04526707473605,0.0,0.0,0.0,0.4091065421937004,-0.6635405727998053,1.481753657187206,100.0,100.0,100.0,,,,99.81812250046504,99.57354603131897,100.0626989696111,99.84285191127232,99.39836999451293,100.28733382803172,2.0756320989583705,-0.2853514840176669,4.436615681934408
4.5024999999999995,99.97671944754464,99.91087210150083,100.04256679358845,0.17922319684709823,-0.32769655449896035,0.6861429481931568,4.023681454787163,1.4187912566388388,6.628571652935487,4.026865981660588,1.9526802016240998,6.101051761697076,87.20973562265371,51.970760314744304,122.44871093056311,99.96498107910156,99.86593261335308,100.06402954485006,87.33565194266183,52.045594780763494,122.62570910456017,99.89776660869649,99.70708045519329,100.0884527621997,0.04109700520833334,-0.07514287906875212,0.1573368894854188,0.31442515055338544,-0.21389539843445599,0.8427456995412268,100.0,100.0,100.0,,,,99.82940528506325,99.61540705418382,100.04340351594267,99.87002322548314,99.50239339085265,100.23765306011363,2.368415778320258,-0.24392329720545544,4.980754853845972
4.7025,99.98545328776042,99.9443089722861,100.02659760323473,0.11192830403645831,-0.17028520077979153,0.39414180885270816,4.770520443180959,2.0552617227362795,7.485779163625638,3.2641930780739985,-0.16794063809613888,6.696326794244137,87.3825200398763,52.07430912090171,122.69073095885088,99.986083984375,99.94672354831286,100.02544442043715,87.08835313947725,51.89740668123506,122.27929959771944,99.87583414713541,99.52464008092598,100.22702821334484,0.0464630126953125,-0.053914141798200074,0.1468401671888251,0.2688785129123264,-0.05157626692642932,0.5893332927510821,99.93564120205967,99.75360703224915,100.11767537187018,,,,99.47313785457706,99.0100972231603,99.9361784859938,99.99053955078125,99.96378135959866,100.01729774196384,1.6081949189809979,-0.5011635656580758,3.717553403620072
4.9025,99.94389851888022,99.80433909860639,100.08345793915403,0.029439290364583332,-0.053827597035883336,0.11270617776505001,3.945316114201643,1.772536805433474,6.1180954229698115,3.6293077122159407,0.9923026756974214,6.266312748734459,87.35309207800663,52.0566114462595,122.64957270975374,99.94097900390625,99.77404241762514,100.10791559018735,87.32499525282118,52.03948650557824,122.61050400006413,100.0,100.0,100.0,0.07228597005208333,-0.06294171452547738,0.20751365462964405,0.25158433790330764,-0.07162559626029694,0.5747942720669122,99.93142445882161,99.80295140441602,100.05989751322721,,,,99.76896921793622,99.43320041667513,100.10473801919728,100.0,100.0,100.0,1.7665175786094063,-0.4535479474439993,3.986583104662812
5.1025,99.94864569769966,99.85355235211067,100.04373904328865,0.0,0.0,0.0,4.081094568574095,0.8409238891961844,7.321265247952005,3.8036764905244005,1.3932503599822634,6.214102621066537,87.08180095963056,51.89442327129592,122.2691786479652,99.98794555664062,99.95385044206925,100.02204067121198,87.1164278023409,51.91112611031213,122.32172949436966,99.83329194964784,99.47701875651101,100.1895651427847,0.09545644124348958,-0.09702272807181074,0.2879356105587899,0.25322356781402194,-0.22180205735271044,0.7282491929807543,99.97222900390625,99.89368076527347,100.05077724253904,,,,99.5414336673797,99.0462659579683,100.03660137679111,99.976806640625,99.91120591385477,100.04240736739524,2.450160906124041,-0.5234128528099877,5.42373466505807
5.302499999999999,99.98560587565105,99.94489314390547,100.02631860739659,0.13697085173233695,-0.25044122060699364,0.5243829240716675,4.533891924430757,2.2270290006147477,6.840754848246766,4.32010876469257,2.0257636102551504,6.614453919129989,87.21974230569506,51.975666918114094,122.46381769327601,100.0,100.0,100.0,87.29329972040085,52.020746859391856,122.56585258140986,99.86448177684785,99.65260862471831,100.0763549289774,0.14530436197916666,-0.15274479486275683,0.44335351882109014,0.08854406020220587,-0.16189636140887287,0.33898448181328467,99.97406005859375,99.90069082470599,100.04742929248151,,,,99.68639813047467,99.40097199174134,99.971824269208,99.95873345269098,99.84201403093749,100.07545287444444,2.1338031815443186,-0.48257118407921473,4.750177547167852
5.5024999999999995,99.91492716471355,99.75458919461137,100.07526513481571,0.04058837890625,-0.07421289294166358,0.15538965075416358,5.205137430932172,2.4283080901209186,7.981966771743426,3.5779667932136965,0.837496520531383,6.31843706589601,87.29934782140396,52.02284329249491,122.57585235031299,99.97962951660156,99.92201308881323,100.0372459443899,87.19810485839842,51.96365838081461,122.43255133598225,99.90303787530638,99.6287875717499,100.17728817886284,0.27268580012110283,-0.10453027304550117,0.6499018732877069,0.5225237451418482,-0.618536652078945,1.6635841423626414,100.0,100.0,100.0,,,,99.45606857162338,98.88455818304384,100.02757896020292,99.98703002929688,99.95034541235299,100.02371464624076,2.1614773411877293,-0.758156730389364,5.081111412764823
5.7025,99.8985112508138,99.611457719759,100.18556478186862,0.11409505208333334,-0.0475217448844091,0.2757118490510758,5.063429443257468,2.5989964245541097,7.527862461960827,3.9610166512632334,0.4979906725152264,7.4240426300112405,87.20201110839844,51.95938526877393,122.44463694802295,99.9536641438802,99.82260655158265,100.08472173617776,87.18988672003046,51.958075043930684,122.42169839613024,99.86066823765852,99.48843461599893,100.2329018593181,0.0,0.0,0.0,0.23119862874348956,-0.08590575966012128,0.5483030171471004,100.0,100.0,100.0,,,,99.65100688851757,99.32809611309838,99.97391766393675,99.88302612304688,99.65782667864988,100.10822556744385,1.8121651213234466,-0.7503147663886465,4.3746450090355395
5.9025,99.8833719889323,99.64816659988058,100.118577377984,0.0,0.0,0.0,5.509178229407005,2.6658132133045616,8.352543245509448,3.6814667406534705,0.8774866758096415,6.4854468054973,87.3555908203125,52.05761892143501,122.65356271918999,,,,87.23898941431291,51.98754893621393,122.49042989241188,99.92637270972841,99.71812328480272,100.13462213465412,0.1648593478732639,-0.18693624247012908,0.5166549382166569,0.16833241780598956,-0.19480066170792942,0.5314654973199086,,,,,,,99.829590570359,99.55676013057364,100.10242101014437,99.96307373046875,99.85863046811087,100.06751699282663,2.2199524396637433,-0.9821581637245339,5.422063043052021
6.1025,99.96856689453125,99.87966064640842,100.05747314265408,0.119903564453125,-0.21923492959984675,0.4590420585060968,5.45339130895904,3.765685756841947,7.141096861076132,3.581089462048473,0.15035927724394507,7.011819646853001,87.35127452063182,52.055219239179294,122.64732980208434,,,,87.20029594784691,51.965610102019724,122.43498179367411,99.80488401470762,99.42867075775477,100.18109727166046,0.11573791503906249,-0.2116183432189918,0.4430941732971168,0.11075846354166666,-0.09441547303771787,0.31593240012105117,,,,,,,99.5605512024732,99.25917908900573,99.86192331594067,100.0,100.0,100.0,2.051286674808816,-1.75726269130364,5.859836040921272
6.302499999999999,,,,0.15373523418719953,-0.13286483433605328,0.4403353027104523,5.4365022547398425,3.57305550118642,7.2999490082932645,5.020997821999427,1.6252609639498456,8.416734680049007,87.21187724764384,51.97220061271539,122.4515538825723,,,,87.28343963623047,52.01453281666898,122.55234645579196,99.96665954589844,99.87235850116622,100.06096059063066,0.30226898193359375,-0.2638605766195541,0.8683985404867416,0.5309911620565307,-0.29792414184842175,1.3599064659614832,,,,,,,99.42543465750559,98.96216628755357,99.8887030274576,100.0,100.0,100.0,2.893058534652468,-0.626228189503393,6.412345258808329
6.5024999999999995,,,,0.1791508992513021,-0.07559538042724566,0.43389717892984986,5.7919100383394815,2.7311767151488078,8.852643361530156,5.520743420692263,0.3124522477266675,10.729034593657857,87.35184987386069,52.05582401169335,122.64787573602803,,,,87.05617971268912,51.87873634416269,122.23362308121554,99.99013264973958,99.96222356861365,100.01804173086552,0.1053619384765625,-0.129443395165739,0.340167272118864,0.14469146728515622,-0.15641758125013203,0.44580051582044455,,,,,,,99.63065128408985,99.2406736352007,100.02062893297901,100.0,100.0,100.0,2.462988941166263,-0.6119355959402093,5.537913478272735
6.7025,,,,0.09908040364583334,-0.0937167580309923,0.29187756532265896,6.301912036607211,3.645702468458192,8.958121604756231,4.394098872883996,1.0438442557787622,7.744353489989231,87.5,52.14466094067263,122.85533905932738,,,,87.237430027553,51.98670024708858,122.48815980801744,99.99067826704545,99.96431242470717,100.01704410938372,0.5436687276820944,-0.6411249466508718,1.7284624020150605,0.22805023193359372,-0.07237958408873152,0.5284800479559191,,,,,,,99.50745173863004,98.89550606760639,100.11939740965367,100.0,100.0,100.0,2.6186596462551663,-1.2822164015560604,6.519535694066393
6.9025,,,,0.04549662272135416,-0.07386011031111199,0.16485335575382032,6.41275727716074,3.212367952695135,9.613146601626344,4.480031103016742,1.7197284126044137,7.24033379342907,87.42754836309524,52.10122125986742,122.75387546632305,,,,87.78167463140227,54.67447758969454,120.88887167311002,99.94099010120738,99.82506247767081,100.05691772474397,0.286956787109375,-0.3302851056662804,0.9041986798850303,0.2336689563332845,-0.14061207352349955,0.6079499861900686,,,,,,,99.59270150320872,99.28615978848396,99.89924321793346,99.86673051883012,99.48978750338841,100.24367353427184,2.4183863304155966,-0.4037947416096879,5.240567402440881
7.1025,,,,0.37909020995416254,-0.2866461674585937,1.0448265873669187,6.046479395754261,2.85866123585716,9.234297555651363,5.243009804068639,1.83824389858979,8.647775709547487,87.47467041015625,52.12949492412975,122.81984589618276,,,,91.82968630109515,69.90561139958781,113.75376120260248,99.92547607421875,99.7146905810965,100.13626156734101,0.43076128837389827,-0.2603617710644868,1.1218843478122833,0.2842100094526242,-0.5001138806580668,1.0685338995633151,,,,,,,99.90263875325522,99.68054211356083,100.12473539294959,99.96950276692709,99.88324356567394,100.05576196818022,2.5425773385177375,-0.9872019644010098,6.0723566414364845
7.302499999999999,,,,0.26671406579396084,-0.07995762433403025,0.6133857559219519,6.589405639751547,3.641437759744423,9.53737351975867,4.301584973559155,0.8200956015955045,7.783074345522806,87.3405990600586,52.04881811932304,122.63238000079414,,,,95.1958507538711,82.77302319693501,107.61867831080716,100.0,100.0,100.0,0.3980921845759492,-0.09928855928380814,0.8954729284357066,0.5703240596886836,-0.2233009391951336,1.3639490585725007,,,,,,,99.75144849504744,99.49295890781686,100.00993808227803,100.0,100.0,100.0,3.1088475922723826,-1.1505751300485625,7.368270314593328
7.5024999999999995,,,,0.07355826241629464,-0.08795479559277443,0.23507132042536374,6.096908645155141,4.104083469224432,8.08973382108585,4.851415848080763,0.35682563595727107,9.346006060204255,87.41480509440105,52.09354551532404,122.73606467347807,,,,98.11383063798851,93.71970784725112,102.50795342872591,99.98545328776042,99.9443089722861,100.02659760323473,0.3325224376860119,-0.6079930446518288,1.2730379200238526,0.26938459608289933,-0.1647508080258729,0.7035200001916715,,,,,,,99.73613375709171,99.53162736187127,99.94064015231214,100.0,100.0,100.0,2.6720485937886087,-0.5637219442565431,5.907819131833761
7.7025,,,,0.37503488311561656,-0.46314908237202207,1.2132188486032551,6.065133881567506,4.052055738232697,8.078212024902315,5.892894810081548,0.6187100037633925,11.167079616399702,87.39793719667377,52.08349363854754,122.7123807548,,,,98.70517357500084,96.13972819445745,101.27061895554425,100.0,100.0,100.0,0.4149452514202635,-0.16007217211971655,0.9899626749602436,0.4455418662419395,-0.4430807619871987,1.3341644944710775,,,,,,,99.60883018298028,99.07688066726675,100.14077969869382,100.0,100.0,100.0,2.24322160773119,-0.6674602057132769,5.153903421175657
7.9025,,,,0.21301698436483338,-0.1819244096156248,0.6079583783452915,6.252091539182962,3.8394563621202553,8.664726716245669,5.235240300102483,0.9401301485187002,9.530350451686266,87.47677889737216,52.13076280387477,122.82279499086954,,,,99.4153082711356,98.23707028612588,100.59354625614529,100.0,100.0,100.0,0.054379417782738096,-0.05517991266927202,0.16393874823474822,0.39551314096602186,-0.3366437359527008,1.1276700178847445,,,,,,,99.73529756986179,99.31300173998837,100.1575933997352,100.0,100.0,100.0,3.1593101533197325,-1.1447999652815128,7.463420271920978
8.1025,,,,0.21160696416000052,-0.3477932951798571,0.7710072234998582,6.037954098426982,4.244446468922111,7.831461727931853,6.647975424297734,2.877606231556166,10.418344617039303,87.37711297898065,52.070468574664474,122.68375738329684,,,,,,,100.0,100.0,100.0,0.19101656400240385,-0.11265822679628508,0.49469135480109283,0.24988262469951925,-0.23186292820273224,0.7316281776017708,,,,,,,99.8237270320858,99.6244661439456,100.02298792022599,99.93182373046875,99.73899212046256,100.12465534047494,2.717806789530728,-0.8275180732076732,6.26313165226913
8.3025,,,,0.29468536376953125,-0.43441272480720156,1.0237834523462641,6.850432681756681,3.9827327899606524,9.71813257355271,6.012458449979744,1.24479965096589,10.780117248993598,87.5,52.14466094067263,122.85533905932738,,,,,,,99.7589763851504,99.26080734978153,100.2571454205193,0.39543042864118305,-0.06921963221979437,0.8600804895021605,0.28069411616622314,-0.09284871137496091,0.6542369437074071,,,,,,,,,,100.0,100.0,100.0,3.4589779697429277,-1.3667695069913055,8.284725446477161
8.5025,,,,0.13509296235584076,-0.24700763673373521,0.5171935614454168,7.003729056379246,3.346803552437292,10.6606545603212,6.114801226377141,1.8722965018074016,10.357305950946879,87.42398071289062,52.09871706455525,122.749244361226,,,,,,,99.94759114583334,99.79935652113147,100.0958257705352,0.3473139841319162,-0.201381199897319,0.8960091681611515,0.3335106259300595,-0.40108711059701657,1.0681083624571355,,,,,,,,,,100.0,100.0,100.0,3.166181857974467,-0.9667914373546104,7.299155153303544
8.702499999999999,,,,0.30592234405405794,-0.26812831003884524,0.8799729981469612,6.554462081836348,3.5970532002917595,9.511870963380938,6.482329735189859,2.398129400423111,10.56653006995661,87.5,52.14466094067263,122.85533905932738,,,,,,,99.97528076171875,99.905364197661,100.0451973257765,0.3156451270693824,-0.03610770450280043,0.6673979586415653,0.2428366921164773,-0.11933316350120939,0.605006547734164,,,,,,,,,,100.0,100.0,100.0,4.048250894697886,-1.6437115589376328,9.740213348333404
8.9025,,,,0.1673954554966518,-0.07598315528779064,0.4107740662810942,6.167764891290892,3.5955297328372033,8.74000004974458,4.965707953969907,2.6506802122646738,7.280735695675139,87.48161120292468,52.133664855495795,122.82955755035357,,,,,,,99.97467041015625,99.9030275111835,100.046313309129,0.4552669305911009,-0.3055644463336564,1.216098307515858,0.8888853494223062,-0.38053755061936684,2.158308249463979,,,,,,,,,,100.0,100.0,100.0,3.898999482792332,-1.2581861169587503,9.056185082543413
9.1025,,,,0.38022061963101994,-0.24345662724267375,1.0038978665047136,7.9255165653099615,5.149720006896473,10.70131312372345,6.575162286561588,1.4924055985677913,11.657918974555384,,,,,,,,,,,,,0.2737517129500192,-0.07871174756973091,0.6262151734697694,0.569581509972153,-0.4444945201591789,1.583657540103485,,,,,,,,,,,,,3.4362414882243675,-1.8165671201403881,8.689050096589124
9.3025,,,,0.31216321672712055,-0.1398941225573572,0.7642205560115983,8.100348742086735,4.683780004286242,11.516917479887228,5.963850760238376,2.4109745889093355,9.516726931567417,,,,,,,,,,,,,0.2984450699447037,-0.28620815742132816,0.8830982973107356,0.359847659156436,-0.05080005076257273,0.7704953690754447,,,,,,,,,,,,,4.724335464776732,-2.271570797100168,11.720241726653631
9.5025,,,,0.175637940347413,-0.1658857473219481,0.5171616280167742,6.970073875611141,2.701345998137931,11.238801753084351,6.0760164064777955,1.4747193404727827,10.67731347248281,,,,,,,,,,,,,0.18792555067274308,-0.14945826401456153,0.5253093653600476,0.25624629429408485,-0.3980253333325387,0.9105179219207085,,,,,,,,,,,,,4.540483380667312,-1.364958444909009,10.445925206243633
9.702499999999999,,,,0.13596852620442706,-0.12878719384487022,0.4007242462537244,9.088012163221373,5.435040122959505,12.74098420348324,7.553479325209987,3.2584413037569573,11.848517346663018,,,,,,,,,,,,,0.0934600830078125,-0.09914553719054403,0.28606570320616903,0.3349373557350852,-0.1991473533971176,0.8690220648672882,,,,,,,,,,,,,3.9317740644568646,-1.5152482380692396,9.37879636698297
9.9025,,,,0.06946310657248159,-0.12700822822626065,0.2659344413712238,8.587903815054029,4.30507638515428,12.870731244953776,6.072195606682194,2.7369074609488444,9.407483752415544,,,,,,,,,,,,,0.30796881906922885,-0.2663088799017853,0.882246518040243,0.5997393514097872,-0.2775674109529416,1.477046113772516,,,,,,,,,,,,,4.6324032193164815,-1.7641244919863186,11.028930930619282


==> data/tissue_dissection.csv <==
global_step,RGB_2rows_Falsevis,RGB_2rows_Falsevis_min,RGB_2rows_Falsevis_max,STATE_2rows_Falsevis,STATE_2rows_Falsevis_min,STATE_2rows_Falsevis_max,RGBD_2rows_Truevis,RGBD_2rows_Truevis_min,RGBD_2rows_Truevis_max,RGB_4rows_Falsevis,RGB_4rows_Falsevis_min,RGB_4rows_Falsevis_max,RGB_4rows_Truevis,RGB_4rows_Truevis_min,RGB_4rows_Truevis_max,RGB_2rows_Truevis,RGB_2rows_Truevis_min,RGB_2rows_Truevis_max,RGBD_4rows_Falsevis,RGBD_4rows_Falsevis_min,RGBD_4rows_Falsevis_max,RGBD_4rows_Truevis,RGBD_4rows_Truevis_min,RGBD_4rows_Truevis_max,RGBD_2rows_Falsevis,RGBD_2rows_Falsevis_min,RGBD_2rows_Falsevis_max,STATE_4rows_Falsevis,STATE_4rows_Falsevis_min,STATE_4rows_Falsevis_max
0.1025,0.0,0.0,0.0,0.0,0.0,0.0,0.06653340657552083,-0.06765420477858113,0.20072101792962277,0.0,0.0,0.0,0.07001604352678571,-0.12801923315178487,0.26805132020535627,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00750732421875,-0.0137265952358265,0.028741243673326502,0.0,0.0,0.0
0.3025,0.05496978759765625,-0.10050825068509137,0.2104478258804039,0.0,0.0,0.0,0.1552581787109375,-0.0791835547991246,0.3896999122209996,0.0,0.0,0.0,0.0,0.0,0.0,0.1568603515625,-0.2868077215940983,0.6005284247190984,0.0,0.0,0.0,0.0,0.0,0.0,0.06883893694196429,-0.061480215493992116,0.19915808937792068,0.0,0.0,0.0
0.5025,0.12670690363103693,-0.11486287446909647,0.36827668173117034,0.0,0.0,0.0,0.12892223539806547,-0.1228117438440911,0.38065621464022203,0.0,0.0,0.0,0.0,0.0,0.0,0.26318831670851933,-0.4812206571861477,1.0075972906031863,0.0,0.0,0.0,0.0,0.0,0.0,0.025573730468750003,-0.04675970247001061,0.09790716340751061,0.0,0.0,0.0
0.7025,0.06796942816840276,-0.065250219416062,0.20118907575286754,0.046335856119791664,-0.05270719546828074,0.14537890770786407,0.5191053360227554,-0.3921388429425669,1.4303495149880778,0.0,0.0,0.0,0.0,0.0,0.0,0.35254838731553817,-0.4756735187199132,1.1807702933509894,0.0,0.0,0.0,0.0,0.0,0.0,0.039520263671875,-0.07225992207477769,0.1513004494185277,0.0,0.0,0.0
0.9025,0.0745391845703125,-0.13628946692482205,0.285367836065447,0.04942757742745536,-0.09037472327885189,0.18922987813376263,1.2845440819149927,-2.284422390095787,4.853510553925773,0.0,0.0,0.0,0.0,0.0,0.0,0.2450858222113715,-0.23691651521921814,0.7270881596419612,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.1025,0.6359972933154086,-0.8028697127276642,2.0748642993584814,0.07070688100961538,-0.12928237914418209,0.27069614116341284,4.237751658741649,-4.3605497562048905,12.83605307368819,0.0,0.0,0.0,0.0,0.0,0.0,3.0396947411444155,-4.207102995719382,10.286492478008213,0.055258614676339274,-0.10103634995011664,0.2115535793027952,0.0,0.0,0.0,0.19744994148375494,-0.07709659952793309,0.47199648249544296,0.0,0.0,0.0
1.3025,15.563310242715456,-6.127519422972306,37.25413990840322,0.15304422309732368,-0.27983020879685394,0.5859186549915013,15.804857163202193,-10.228694296253602,41.83840862265799,0.0,0.0,0.0,0.0,0.0,0.0,11.172143482026598,-18.979674172464467,41.32396113651766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.5025,34.04878636530706,-12.895300177083152,80.99287290769728,0.2777094020074977,-0.3351452686197005,0.890564072634696,34.28766339912122,-11.615385639947174,80.19071243818962,0.0,0.0,0.0,0.0,0.0,0.0,11.208992896141945,-19.058565638538276,41.47655143082217,0.0,0.0,0.0,0.06160191127232143,-0.11263460550652062,0.23583842805116345,0.0,0.0,0.0,0.0,0.0,0.0
1.7025,36.15801021030971,-13.668592637203764,85.9846130578232,0.22880118233816965,-0.14349067562176346,0.6010930402981028,39.177190478570864,-6.216684906530268,84.57106586367199,0.0,0.0,0.0,0.0,0.0,0.0,12.697683768156487,-19.2418804141751,44.637247950488074,0.0,0.0,0.0,0.0,0.0,0.0,0.026550292968749997,-0.04854527583402053,0.10164586177152055,0.09540557861328125,-0.17444214778862843,0.36525330501519093
1.9024999999999999,35.97826467220388,-13.690196142104465,85.64672548651222,0.09725298200334821,-0.08389796346658505,0.27840392747328147,48.13758315218581,-2.5451198488204985,98.82028615319213,0.0,0.0,0.0,0.0,0.0,0.0,21.915007622463197,-10.70893630352249,54.538951548448885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2.1025,36.87010835545298,-13.307932877890389,87.04814958879635,0.0735134548611111,-0.13441399490186018,0.2814409046240824,48.374093191964285,-1.9541791236892148,98.70236550761778,0.0,0.0,0.0,0.0,0.0,0.0,25.432280470282485,-9.07064437643027,59.935205316995244,0.0,0.0,0.0,0.0,0.0,0.0,0.7413384573800224,-1.2407015616526236,2.7233784764126687,0.0,0.0,0.0
2.3024999999999998,37.97537158784412,-11.63371199377779,87.58445516946603,0.05120849609375,-0.0854390328633961,0.1878560250508961,50.4147445679521,-0.2445492766827706,101.07403841258696,0.0,0.0,0.0,0.0,0.0,0.0,35.14305198464087,-5.524795592277093,75.81089956155884,0.0,0.0,0.0,0.0,0.0,0.0,5.271586174784417,-9.519381822084105,20.06255417165294,0.0,0.0,0.0
2.5025,44.02995081209345,-4.452450054317703,92.51235167850461,0.04458957248263888,-0.08152878380809324,0.170707928773371,55.567581354599184,7.251334990247499,103.88382771895085,0.0,0.0,0.0,0.0,0.0,0.0,36.336350728956226,-4.333516011533178,77.00621746944563,0.0,0.0,0.0,0.0,0.0,0.0,16.545574804325717,-17.935010521914897,51.02616013056633,0.0,0.0,0.0
2.7024999999999997,47.53282310849144,-3.1004925195670827,98.16613873654998,0.0855255126953125,-0.15637716726993398,0.32742819266055895,57.41024463123004,9.124978889421676,105.69551037303842,0.0,0.0,0.0,0.0,0.0,0.0,38.92517212977723,-3.74042419407517,81.59076845362962,0.0,0.0,0.0,0.0,0.0,0.0,23.75139416705121,-19.109370020168438,66.61215835427086,0.0,0.0,0.0
2.9025,48.44242628793868,-3.3949461015513105,100.27979867742867,0.07586669921875,-0.13871673071652307,0.2904501291540231,60.105400371689136,10.276531741152311,109.93426900222596,0.0,0.0,0.0,0.0,0.0,0.0,41.057832968355434,-4.059238332215226,86.17490426892608,0.0,0.0,0.0,0.0,0.0,0.0,26.500493359741807,-17.200499304242722,70.20148602372633,0.0,0.0,0.0
3.1025,48.602805364699584,-3.4228019359144324,100.62841266531359,0.0,0.0,0.0,60.633457970997654,10.371611245487067,110.89530469650823,0.0,0.0,0.0,0.0,0.0,0.0,42.262289739340524,-3.702216737760733,88.22679621644178,0.0,0.0,0.0,0.0,0.0,0.0,34.06104949026397,-13.602758451659641,81.72485743218758,0.0,0.0,0.0
3.3024999999999998,48.7921385992141,-3.398256288174195,100.98253348660239,0.028923882378472224,-0.05288521109376697,0.11073297585071142,61.51294199625651,10.561857689792841,112.46402630272017,0.0,0.0,0.0,0.0,0.0,0.0,44.70181157970312,-3.1128187868939228,92.51644194630016,0.0,0.0,0.0,0.0,0.0,0.0,35.5797001066662,-13.237472180955672,84.39687239428808,0.0,0.0,0.0
3.5025,48.74643754615068,-3.3733397033409105,100.86621479564228,0.11725743611653645,-0.11694230001983259,0.3514571722529055,61.30333406963045,10.522242668148563,112.08442547111235,0.0,0.0,0.0,0.07597181532118055,-0.1389089278494547,0.2908525584918158,46.4664701702513,-3.279667866864333,96.21260820736693,0.0,0.0,0.0,0.0,0.0,0.0,36.96226915411791,-12.021344795768856,85.94588310400468,0.0,0.0,0.0
3.7024999999999997,49.53707607208736,-2.9572043923187463,102.03135653649346,0.0336761474609375,-0.06157438147453069,0.12892667639640568,61.521604265485486,10.569356378279615,112.47385215269135,0.0,0.0,0.0,0.0,0.0,0.0,48.23994205460881,-1.8839544724064572,98.36383858162408,0.0,0.0,0.0,0.0,0.0,0.0,44.68675485399881,-0.6826858320874596,90.05619554008508,0.0,0.0,0.0
3.9025,49.48771252009168,-2.3903121203836086,101.36573716056697,0.0,0.0,0.0,61.983580089750745,10.713866732957445,113.25329344654405,0.0,0.0,0.0,0.0,0.0,0.0,49.19063686910277,-0.34213153890877424,98.72340527711431,0.0,0.0,0.0,0.0,0.0,0.0,52.51119020292452,7.8888817487000775,97.13349865714895,0.0,0.0,0.0
4.1025,49.8848376803928,-1.9729795152694407,101.74265487605503,0.0638742157907197,-0.1167893487236433,0.24453778030508266,61.61434464227584,10.67408236371178,112.55460692083989,0.0,0.0,0.0,0.0,0.0,0.0,49.430773429857894,-0.2207720754175191,99.0823189351333,0.0,0.0,0.0,0.0,0.0,0.0,62.852526957453414,20.219130688061597,105.48592322684523,0.0,0.0,0.0
4.3025,52.04239121694414,2.2141390666218843,101.87064336726638,0.0,0.0,0.0,61.600513045405926,10.568731452514058,112.63229463829778,0.0,0.0,0.0,0.0,0.0,0.0,51.45284437479567,1.8700493975868648,101.03563935200448,0.0,0.0,0.0,0.0514984130859375,-0.09416109536771228,0.19715792153958728,69.1908222490231,25.920118489885457,112.46152600816073,0.0,0.0,0.0
4.5024999999999995,56.08172409933274,7.013840867003296,105.14960733166218,0.1504183216255252,-0.14690257821954375,0.44773922147059414,61.58756546747117,10.577917791037095,112.59721314390525,0.0,0.0,0.0,0.0,0.0,0.0,51.493372059831714,3.6528596777054445,99.33388444195798,0.0,0.0,0.0,0.024922688802083332,-0.045569320227337284,0.09541469783150396,71.76080567602021,27.262242092389645,116.2593692596508,0.0,0.0,0.0
4.7025,56.60744193116112,7.732109668336995,105.48277419398524,0.03531864711216518,-0.06457757238922152,0.13521486661355187,62.17038763137091,10.686927449745731,113.65384781299608,0.05366007486979167,-0.09811353640783846,0.20543368614742177,0.0,0.0,0.0,55.050929492633294,7.2467579320490305,102.85510105321755,0.0,0.0,0.0,0.0,0.0,0.0,72.03216587201725,27.32798783807465,116.73634390595984,0.05767822265624999,-0.10546042681183773,0.22081687212433776
4.9025,59.08918615953681,9.603095754315255,108.57527656475835,0.0,0.0,0.0,61.84163459898934,10.623669958238002,113.05959923974068,0.0,0.0,0.0,0.08412586558948865,-0.15381801453657323,0.3220697457155505,59.35531473437923,9.965160640238906,108.74546882851955,0.0,0.0,0.0,0.0,0.0,0.0,72.96116211025574,27.890094231154087,118.03222998935739,0.0,0.0,0.0
5.1025,61.236073811848954,10.476771112933747,111.99537651076416,0.21520962185329862,-0.1274240164110454,0.5578432601176426,62.15936194525824,10.682205396091081,113.6365184944254,0.04430135091145833,-0.08100179166940975,0.1696044934923264,0.0,0.0,0.0,59.47935060968356,10.402432892212493,108.55626832715461,0.0,0.0,0.0,0.0,0.0,0.0,73.23244193127158,27.982381752293108,118.48250211025007,0.0,0.0,0.0
5.302499999999999,61.843296276371085,11.257784561232464,112.42880799150971,0.363562131395527,-0.13001125167973523,0.8571355144707893,62.03457423618861,10.761750105528145,113.30739836684907,0.0,0.0,0.0,0.0,0.0,0.0,60.68704161557707,10.419142100324452,110.95494113082971,0.0,0.0,0.0,0.053626166449652776,-0.09805153733269925,0.2053038702320048,73.99999152289497,28.310941439411557,119.68904160637838,0.0,0.0,0.0
5.5024999999999995,62.145636550518645,10.769174636263001,113.52209846477427,0.05996704101562499,-0.1096453643837361,0.22957944641498607,62.013278779529394,10.659686314676819,113.36687124438197,0.0,0.0,0.0,0.10930379231770831,-0.09332930065010978,0.31193688528552643,61.42645471576898,10.548818120163794,112.30409131137418,0.0,0.0,0.0,0.0,0.0,0.0,73.44411732727315,28.042904476807625,118.84533017773869,0.0,0.0,0.0
5.7025,62.14766656784785,10.801885343073126,113.49344779262256,0.2824828132750496,-0.1879434941728213,0.7529091207229205,62.22525949189157,10.697120894408851,113.7533980893743,0.0,0.0,0.0,0.0,0.0,0.0,61.21088082449777,10.497305579789117,111.92445606920643,0.0,0.0,0.0,0.0,0.0,0.0,73.10146319676959,27.851467713521807,118.35145868001737,0.0,0.0,0.0
5.9025,61.88635062345694,10.63451809046957,113.13818315644433,0.23255339122953872,-0.13657702023823232,0.6016838026973097,62.060282062522695,10.666409852621939,113.45415427242345,0.0,0.0,0.0,0.0,0.0,0.0,61.19319573892632,10.503019136161818,111.88337234169082,0.0,0.0,0.0,0.0,0.0,0.0,74.38451421828496,28.46518375172597,120.30384468484394,0.0,0.0,0.0
6.1025,62.30267564077225,10.819675602828848,113.78567567871568,0.024363199869791664,-0.04454633548753992,0.09327273522712326,,,,0.0,0.0,0.0,,,,61.4857183696295,10.558661135250869,112.41277560400813,0.0,0.0,0.0,0.0,0.0,0.0,74.11643472456747,28.330713577107446,119.9021558720275,0.0,0.0,0.0
6.302499999999999,,,,0.3537436591254341,-0.10694553715631926,0.8144328554071875,,,,0.0,0.0,0.0,,,,61.81985118449235,10.623694548315543,113.01600782066915,0.0,0.0,0.0,0.0,0.0,0.0,74.07878373161195,28.3079142892573,119.8496531739666,0.0,0.0,0.0
6.5024999999999995,,,,0.649123782203311,-1.12042948164816,2.418677046054782,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,73.9789793226454,28.273239357695136,119.68471928759566,0.0,0.0,0.0
6.7025,,,,0.5765298510354663,-1.0541428178591266,2.207202519930059,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,73.9592136421589,28.257887995503527,119.66053928881426,0.0,0.0,0.0
6.9025,,,,0.7753984855883048,-1.0546567418556032,2.605453713032213,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
7.1025,,,,0.7998041370386341,-0.8365168471487817,2.4361251212260497,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
7.302499999999999,,,,0.9040660915869895,-1.1866037410138772,2.994735924187856,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0916290283203125,-0.1675370007949962,0.3507950574356212,,,,0.0,0.0,0.0
7.5024999999999995,,,,0.7011284435982312,-1.281962264206085,2.6842191514025475,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
7.7025,,,,1.124462192894047,-1.3046322011319684,3.553556586920062,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
7.9025,,,,1.8048628549727184,-3.300060200478968,6.909785910424404,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.10864489006273674,-0.1986492639557756,0.41593904408124915
8.1025,,,,2.5823811122349327,-3.953344485138362,9.118106709608227,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
8.3025,,,,2.1740803904347605,-2.465796006421656,6.813956787291178,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
8.5025,,,,2.013245828175624,-2.8199833394334415,6.846474995784691,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
8.702499999999999,,,,2.8640362247005924,-4.040836524415755,9.76890897381694,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
8.9025,,,,2.4075742635389243,-3.332639019719051,8.1477875467969,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
9.1025,,,,2.6495968597103845,-4.396570013081391,9.695763732502162,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.07196670923477563,-0.1315858832435859,0.27551930171313715,,,,0.0,0.0,0.0
9.3025,,,,3.9332601565504497,-5.754535311109025,13.621055624209927,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
9.5025,,,,3.9624109360284905,-6.296791217091068,14.22161308914805,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
9.702499999999999,,,,3.863545128254933,-6.473001406990883,14.20009166350075,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0
9.9025,,,,3.848279848389069,-5.966108295342225,13.662667992120364,,,,0.0,0.0,0.0,,,,,,,0.0,0.0,0.0,0.0,0.0,0.0,,,,0.0,0.0,0.0


==> data/tissue_manipulation.csv <==
global_step,STATE_RTTPFalse_RGBTrue_Tol0.002_Res6464,STATE_RTTPFalse_RGBTrue_Tol0.002_Res6464_min,STATE_RTTPFalse_RGBTrue_Tol0.002_Res6464_max,RGB_RTTPTrue_RGBTrue_Tol0.005_Res128128,RGB_RTTPTrue_RGBTrue_Tol0.005_Res128128_min,RGB_RTTPTrue_RGBTrue_Tol0.005_Res128128_max,RGB_RTTPTrue_RGBFalse_Tol0.002_Res6464,RGB_RTTPTrue_RGBFalse_Tol0.002_Res6464_min,RGB_RTTPTrue_RGBFalse_Tol0.002_Res6464_max,RGB_RTTPFalse_RGBTrue_Tol0.002_Res6464,RGB_RTTPFalse_RGBTrue_Tol0.002_Res6464_min,RGB_RTTPFalse_RGBTrue_Tol0.002_Res6464_max,RGB_RTTPTrue_RGBFalse_Tol0.005_Res6464,RGB_RTTPTrue_RGBFalse_Tol0.005_Res6464_min,RGB_RTTPTrue_RGBFalse_Tol0.005_Res6464_max,RGB_RTTPFalse_RGBTrue_Tol0.005_Res6464,RGB_RTTPFalse_RGBTrue_Tol0.005_Res6464_min,RGB_RTTPFalse_RGBTrue_Tol0.005_Res6464_max,RGB_RTTPTrue_RGBFalse_Tol0.005_Res128128,RGB_RTTPTrue_RGBFalse_Tol0.005_Res128128_min,RGB_RTTPTrue_RGBFalse_Tol0.005_Res128128_max,RGB_RTTPTrue_RGBFalse_Tol0.002_Res128128,RGB_RTTPTrue_RGBFalse_Tol0.002_Res128128_min,RGB_RTTPTrue_RGBFalse_Tol0.002_Res128128_max,RGB_RTTPTrue_RGBTrue_Tol0.005_Res6464,RGB_RTTPTrue_RGBTrue_Tol0.005_Res6464_min,RGB_RTTPTrue_RGBTrue_Tol0.005_Res6464_max,STATE_RTTPTrue_RGBTrue_Tol0.005_Res6464,STATE_RTTPTrue_RGBTrue_Tol0.005_Res6464_min,STATE_RTTPTrue_RGBTrue_Tol0.005_Res6464_max,RGB_RTTPFalse_RGBTrue_Tol0.002_Res128128,RGB_RTTPFalse_RGBTrue_Tol0.002_Res128128_min,RGB_RTTPFalse_RGBTrue_Tol0.002_Res128128_max,RGB_RTTPTrue_RGBTrue_Tol0.002_Res128128,RGB_RTTPTrue_RGBTrue_Tol0.002_Res128128_min,RGB_RTTPTrue_RGBTrue_Tol0.002_Res128128_max,STATE_RTTPTrue_RGBFalse_Tol0.002_Res6464,STATE_RTTPTrue_RGBFalse_Tol0.002_Res6464_min,STATE_RTTPTrue_RGBFalse_Tol0.002_Res6464_max,RGB_RTTPTrue_RGBTrue_Tol0.002_Res6464,RGB_RTTPTrue_RGBTrue_Tol0.002_Res6464_min,RGB_RTTPTrue_RGBTrue_Tol0.002_Res6464_max,STATE_RTTPTrue_RGBFalse_Tol0.005_Res6464,STATE_RTTPTrue_RGBFalse_Tol0.005_Res6464_min,STATE_RTTPTrue_RGBFalse_Tol0.005_Res6464_max,STATE_RTTPTrue_RGBTrue_Tol0.002_Res6464,STATE_RTTPTrue_RGBTrue_Tol0.002_Res6464_min,STATE_RTTPTrue_RGBTrue_Tol0.002_Res6464_max,STATE_RTTPFalse_RGBTrue_Tol0.005_Res6464,STATE_RTTPFalse_RGBTrue_Tol0.005_Res6464_min,STATE_RTTPFalse_RGBTrue_Tol0.005_Res6464_max,RGB_RTTPFalse_RGBTrue_Tol0.005_Res128128,RGB_RTTPFalse_RGBTrue_Tol0.005_Res128128_min,RGB_RTTPFalse_RGBTrue_Tol0.005_Res128128_max
0.1025,50.561448764228835,28.357739552770845,72.76515797568682,18.124734768833836,14.718401306820326,21.531068230847346,8.044823695248548,5.246143779639081,10.843503610858013,12.14207689926424,10.477472699872978,13.8066810986555,17.360192909906846,15.263049354998326,19.457336464815366,21.479271624817585,14.82604289112635,28.13250035850882,19.714762466423263,16.112576966267664,23.316947966578862,10.64880950780826,6.378391300729327,14.91922771488719,15.120138343664433,9.499878991996487,20.740397695332376,68.28397444205169,57.34137883673187,79.2265700473715,13.555666608599864,7.991567122736146,19.119766094463582,9.993947984128953,6.2460224360333685,13.741873532224538,37.538125326847386,11.833245810304193,63.24300484339057,8.820845471625999,7.41387139603587,10.227819547216127,69.1946972154568,63.8786358941618,74.5107585367518,48.225925385458154,29.39162371474748,67.06022705616883,64.43785955035499,34.458702502919245,94.41701659779072,24.46551530693834,16.54349143935808,32.3875391745186
0.3025,98.66651444208054,96.66858867449095,100.66444020967013,59.573778751783735,53.21641359460848,65.93114390895899,25.436942629742248,19.70742345181166,31.166461807672835,51.317386412342444,41.463406988883214,61.17136583580168,37.47591007442155,22.498056176628623,52.453763972214475,78.06118345524953,65.12289502783753,90.99947188266155,53.40035566036655,38.20950219235618,68.59120912837692,34.33457106442944,28.314017455113387,40.355124673745486,43.190625992932674,34.14638451688201,52.23486746898334,99.93533325195312,99.75242806770821,100.11823843619803,78.11165215384575,68.96867216397091,87.25463214372061,33.9428434471243,23.348471918895193,44.53721497535341,96.63331639841182,93.09296163409417,100.17367116272948,23.127686014019925,14.478318371580762,31.777053656459092,100.0,100.0,100.0,99.55068473210412,99.05484251007209,100.04652695413614,94.30480345002898,78.77065764778996,109.83894925226801,91.06396487840716,79.0694169198881,103.05851283692624
0.5025,99.85159556070964,99.57022451260336,100.13296660881592,79.23116034869462,75.91971696401068,82.54260373337856,37.23076167034951,32.50859027428245,41.95293306641658,81.05826324726713,74.24149572220831,87.87503077232596,62.25167600792829,41.938877304415776,82.56447471144081,96.8515088842161,94.36532326571935,99.33769450271286,77.35187179851596,72.90680167070593,81.79694192632599,45.81838313926141,43.099293886324666,48.537472392198154,65.83697573493316,57.67252713013048,74.00142433973585,99.96107482910156,99.85097781989704,100.07117183830607,95.81645535865107,92.55053545263547,99.08237526466668,42.24767828428506,34.849356433071314,49.64600013549881,99.72354928041115,99.40421196712484,100.04288659369746,34.231828758990105,22.498439396481746,45.96521812149845,99.96566772460938,99.86856138564028,100.06277406357849,99.56066679343199,99.14447832282738,99.97685526403662,95.74369380768827,84.24478177137438,107.24260584400216,98.90995871013902,98.24382663401714,99.5760907862609
0.7025,99.88559977213541,99.70783551153153,100.0633640327393,82.61427592353772,76.89711589009376,88.33143595698168,40.96144558523647,39.12250129982711,42.80038987064583,91.79366763562817,87.53308963042265,96.0542456408337,66.28975192192534,45.64069107390025,86.93881276995043,98.68173370558684,97.57153258732198,99.79193482385169,84.70715330633925,77.51744379089132,91.8968628217872,53.37712691188015,45.60588415720919,61.148369666551105,73.3016624471357,69.04528662132292,77.55803827294847,99.88216484917535,99.66330160800597,100.10102809034471,98.57355537683988,98.1170815529768,99.03002920070296,49.31015789358321,38.74846134181844,59.87185444534797,99.91510482061477,99.76130284219367,100.06890679903589,40.928768297060124,30.395021585763217,51.46251500835704,99.93827311197917,99.82380081371247,100.05274541024588,99.85920206705728,99.55512310992977,100.1632810241848,99.9475606282552,99.84120768684002,100.05391356967037,99.32361691957944,99.08221508121959,99.56501875793928
0.9025,99.96439615885417,99.86369328881214,100.0650990288962,87.56105610914592,79.50209857297675,95.62001364531511,44.62638251696311,40.76242832492838,48.49033670899785,95.09278760116067,91.90921572279561,98.27635947952574,67.74798105474693,44.0233393148743,91.47262279461957,98.74265456965715,98.10551436849971,99.37979477081458,89.87783421976482,82.04866481597092,97.7070036235587,66.66871557379149,52.56910658946224,80.76832455812075,79.22535064289231,77.13230002308218,81.31840126270245,100.0,100.0,100.0,98.86592807452537,98.0745953558732,99.65726079317754,55.43466767830828,43.9482661904337,66.92106916618286,99.8412111070421,99.53339812557142,100.14902408851276,40.73059590312218,32.65335401195323,48.807837794291125,99.98245239257812,99.93282026377169,100.03208452138455,99.94832356770833,99.80216054490447,100.09448659051219,100.0,100.0,100.0,99.68466840471541,99.41506472881694,99.95427208061386
1.1025,99.97212727864584,99.89329131752723,100.05096323976446,93.02640582228446,88.21731217181323,97.8354994727557,41.67905049913322,36.857418930280865,46.50068206798557,96.14322722529994,94.19927926864882,98.08717518195105,70.77076367010666,47.38102963760934,94.16049770260399,99.24816350675421,98.697761786862,99.7985652266464,94.41033731833825,88.57302430361418,100.24765033306234,81.14977238629754,69.89430513458362,92.40523963801145,77.84569937434706,73.7504004044422,81.94099834425192,100.0,100.0,100.0,98.82868515075623,98.01299400217263,99.64437629933981,65.16858092923137,50.16675929896586,80.17040255949688,99.95536804199219,99.84853861433342,100.06219746965095,40.33825628732012,31.650575479147957,49.02593709549228,99.86973244803292,99.62324291660572,100.11622197946014,99.90442053064123,99.72730604926619,100.08153501201629,100.0,100.0,100.0,99.59861537388393,99.27193001294393,99.92530073482394
1.3025,99.94834899902344,99.80225790684104,100.09444009120585,94.12435834751051,88.95953340481296,99.28918329020806,43.44569850496451,39.32859727702861,47.562799732900416,97.1175413712874,95.72875138865133,98.50633135392349,70.5134513925818,48.76124416264228,92.26565862252133,98.22347604660762,96.34901839896092,100.09793369425432,95.90894547619315,91.8682954799087,99.94959547247761,89.31022998281048,80.06213220460788,98.55832776101309,74.98208670894697,70.33857584853597,79.62559756935795,100.0,100.0,100.0,98.8830024224759,98.25853482686247,99.50747001808932,74.65705890928768,59.668710332856755,89.64540748571862,99.91791788736978,99.79883670080942,100.03699907393016,43.99762334479787,37.79283140081432,50.202415288781424,99.80652400425501,99.44736168207112,100.16568632643892,99.84831376509233,99.54634598242706,100.15028154775763,100.0,100.0,100.0,99.50477734410231,99.0243015594579,99.9852531287467
1.5025,99.87742287772042,99.61590813432854,100.13893762111232,96.09564586996984,89.91997226250459,102.27131947743511,42.909149419497574,41.156158368567766,44.662140470427374,95.87491394834238,94.42192369613845,97.3279042005463,72.24123101171172,49.59816884714487,94.88429317627856,98.78931241056472,97.83551447810007,99.74311034302939,97.1805984890015,93.57276999271,100.78842698529303,93.96617346331085,88.74451185098363,99.18783507563808,78.55257853308566,72.90651121715143,84.1986458490199,100.0,100.0,100.0,98.61650829927045,96.93569044039741,100.29732615814349,78.57652060708361,63.42396330774665,93.72907790642057,99.87037388541906,99.5064138464852,100.23433392435291,41.870100394171736,34.99671689817954,48.74348389016392,99.87505594889323,99.64365391308402,100.10645798470243,99.7096652076358,99.23773124388867,100.18159917138291,99.9853515625,99.94391952453985,100.02678360046016,99.55546316103873,99.22590590919673,99.88502041288073
1.7025,100.0,100.0,100.0,98.1949427440913,96.23358399686795,100.15630149131466,43.221489030604545,40.07494705858604,46.36803100262304,97.11199835024527,96.42316073893994,97.80083596155059,75.20894986769646,51.347973484386245,99.06992625100668,99.25097270588297,98.79251554420101,99.70942986756495,97.95031834669277,96.1462133556115,99.75442333777404,95.20839106191818,89.54604360603656,100.8707385177998,78.71696606828299,73.8819109582669,83.55202117829907,99.85093252999442,99.52575679812753,100.1761082618613,98.89137741750378,98.21378278038098,99.56897205462657,83.96823820647772,71.29326408371313,96.64321232924232,99.62491183810765,99.02710643152604,100.22271724468925,41.21815452541998,32.824320681859724,49.61198836898025,99.90897993607955,99.6515363183908,100.1664235537683,99.89049275716147,99.71621183997748,100.06477367434545,99.97955322265625,99.92172100300354,100.03738544230896,99.86999935574002,99.6081978099884,100.13180090149163
1.9024999999999999,100.0,100.0,100.0,97.79117810844768,95.20175368427356,100.38060253262182,42.522446017775174,36.61092785636514,48.43396417918521,95.77045671762664,93.65690605863023,97.88400737662307,73.52457176984738,51.676677316477424,95.37246622321733,98.93642502347642,98.17827802449223,99.6945720224606,98.43784155762266,96.46902539426414,100.40665772098119,97.36463185423612,94.67173184913278,100.05753185933945,80.46600208894081,74.99596127968364,85.93604289819798,100.0,100.0,100.0,98.77780296138528,98.06635300916746,99.48925291360308,86.50110909878106,75.99903702451711,97.00318117304501,99.9121348063151,99.72509481590079,100.0991747967294,40.04401783460962,30.84477577515678,49.243259894062454,99.86837175157335,99.60985783448336,100.12688566866335,99.9367438422309,99.81318899438278,100.06029869007902,100.0,100.0,100.0,99.76391892206101,99.42079044074586,100.10704740337617
2.1025,99.97695922851562,99.91179008547414,100.0421283715571,98.35522846653998,95.2064047642569,101.50405216882305,40.472754530642554,35.22288402580017,45.722625035484945,97.06266877837191,95.76950657765624,98.3558309790876,75.08116302098685,52.65370565139846,97.50862039057525,99.34017684322058,98.81094683346994,99.86940685297121,93.27751874214107,76.5289698212816,110.02606766300052,97.54892951415518,95.51134480571204,99.58651422259832,80.67581587205915,75.21936755822468,86.1322641858936,100.0,100.0,100.0,99.01110920211109,98.19450116202003,99.82771724220216,91.90393554039079,85.1188452261337,98.68902585464788,99.82617774376502,99.49474613621932,100.15760935131073,40.244089865630784,34.250063283916965,46.2381164473446,100.0,100.0,100.0,99.974853515625,99.90372851712675,100.04597851412326,99.862060546875,99.47190885608359,100.2522122376664,99.8046450594287,99.56395906107534,100.04533105778206
2.3024999999999998,99.88246154785156,99.65326228008564,100.11166081561748,97.87402118727547,95.37990858593481,100.36813378861613,42.09980065280775,36.453512063531655,47.74608924208385,96.66129436996212,95.18181140691833,98.14077733300593,76.83835345969136,55.635935915633006,98.04077100374971,99.63351930890765,99.31795664159748,99.94908197621781,87.74189027965578,55.98781904664527,119.49596151266628,98.39912597820988,96.32444747831964,100.47380447810012,81.62377944896176,74.61901239787635,88.62854650004715,99.97365315755209,99.89913303372099,100.0481732813832,99.15821953069151,98.45630946142688,99.86012959995612,90.47253397824441,82.0954125884119,98.84965536807691,99.98313903808594,99.93544903605888,100.03082904011298,41.196379715928124,32.39734869926302,49.99541073259323,100.0,100.0,100.0,99.97421264648438,99.90127499632536,100.0471502966434,100.0,100.0,100.0,99.47959668399578,99.08141331631407,99.8777800516775
2.5025,99.91921997070312,99.76602981232642,100.07241012907981,98.32352617051866,95.63876409282862,101.00828824820871,42.36684294420744,35.17427684330227,49.55940904511261,97.46572823978991,95.08582410972089,99.84563236985895,77.74814794500307,57.936719172841876,97.55957671716425,98.98476232113089,98.42204964555683,99.54747499670493,87.6429189672903,55.83491906302447,119.45091887155613,99.13508542611632,97.99067017919289,100.27950067303975,81.62776435023066,75.9791603085201,87.27636839194123,100.0,100.0,100.0,99.23028405038518,98.40857615610761,100.05199194466272,93.21918625615217,85.5044601160881,100.93391239621623,99.94200966574928,99.77798823138149,100.1060311001171,41.64891880024626,36.7076214299767,46.590216170515816,99.979248046875,99.9205526597648,100.03794343398522,99.97955322265625,99.92172100300354,100.03738544230896,100.0,100.0,100.0,99.91172790527344,99.7505855356714,100.07287027487548
2.7024999999999997,99.9408176967076,99.77342486477039,100.1082105286448,98.4052579598216,95.75532956911829,101.0551863505249,44.271850269821165,36.93306889754992,51.61063164209242,98.04114178947476,97.01280579019634,99.06947778875319,79.93352947611339,59.83755144829559,100.0295075039312,99.75572458902994,99.51769718612258,99.9937519919373,88.2939128683071,56.95837017425005,119.62945556236416,98.83877124631825,97.59118159923847,100.08636089339802,82.08020823925334,75.66847775295422,88.49193872555247,99.99160766601562,99.96787056093429,100.01534477109698,99.58651620132916,99.15409953273266,100.01893286992566,94.09113905207273,89.08432283127281,99.09795527287267,99.991455078125,99.9672863893149,100.0156237669351,41.16058471230005,35.19825849395517,47.122910930644935,100.0,100.0,100.0,100.0,100.0,100.0,99.96910095214844,99.88170524707624,100.05649665722063,99.4868352650564,98.76322409448404,100.21044643562875
2.9025,99.9322509765625,99.80295354574073,100.06154840738427,99.08209450902017,97.30223562130774,100.86195339673259,42.23758571015344,33.49415583055306,50.98101558975381,98.09158529790015,96.97864232661149,99.20452826918881,79.23366772083003,57.62071217604932,100.84662326561073,99.30697813488189,98.48849155957716,100.12546471018662,88.15846870059059,56.024829466590376,120.2921079345908,98.58643571707766,96.83076827609942,100.34210315805589,84.25560760948999,78.45732948165296,90.053885737327,99.9354248046875,99.75277857067985,100.11807103869516,99.5463721260192,99.02250950228822,100.07023474975017,94.27489662969245,88.32543687245166,100.22435638693324,99.67040487436148,99.09299519729234,100.24781455143064,40.000619240701916,32.847358640342264,47.15387984106157,99.91307406955295,99.75116157868935,100.07498656041656,99.94860331217447,99.85328301713628,100.04392360721266,100.0,100.0,100.0,99.81875610351562,99.49664766568017,100.14086454135108
3.1025,99.91599188910591,99.74965925017929,100.08232452803252,98.77873097869741,97.16262570735682,100.394836250038,42.071520490721184,35.70017403758818,48.442866943854185,97.52022368043333,95.87745053127419,99.16299682959249,80.42924223075502,58.687791439238765,102.17069302227127,99.80069986979167,99.50989098077902,100.09150875880432,87.87919433946045,55.38624735447573,120.37214132444518,99.35098781282939,98.88386631763657,99.81810930802222,86.04998160609512,80.1053376086175,91.99462560357273,100.0,100.0,100.0,99.4946256805464,98.98307899288916,100.00617236820364,95.0878072723009,89.63481460342508,100.54079994117673,99.97596740722656,99.9079929699482,100.04394184450493,38.44579604563834,28.766804546227036,48.12478754504965,99.9542236328125,99.82474851418704,100.08369875143796,99.8550262451172,99.51089516041017,100.1991573298242,99.95319366455078,99.82080535575624,100.08558197334531,99.83760833740234,99.62328663285471,100.05193004194996
3.3024999999999998,100.0,100.0,100.0,99.16110531314389,98.08470612857083,100.23750449771696,39.50489686907617,32.10090457158493,46.90888916656742,96.91019938849946,95.27728413979794,98.54311463720099,80.91330248585766,60.748630322675766,101.07797464903956,99.37126371045133,98.87604742920814,99.86647999169452,87.90104135925516,55.53087723266004,120.27120548585029,99.54697890508741,99.13940624986051,99.95455156031431,87.02657511569252,83.25747310817414,90.7956771232109,100.0,100.0,100.0,99.39797065371559,98.63196393224322,100.16397737518797,95.29385863558304,90.99392761723442,99.59378965393167,99.91687593005952,99.68176555592058,100.15198630419846,39.820024710462995,33.62153090072587,46.01851852020011,99.89950900607639,99.61527755307014,100.18374045908263,100.0,100.0,100.0,99.74244065718216,99.36722393466788,100.11765737969644,99.86118570963541,99.60062622807449,100.12174519119634
3.5025,100.0,100.0,100.0,99.64536866687594,99.18498719551694,100.10575013823492,41.67181376907619,36.917810916888726,46.42581662126365,98.46605229131626,97.7670523612735,99.16505222135903,81.07566878374885,59.73763930356996,102.41369826392774,99.64247724745007,99.30935297821227,99.97560151668789,88.85697089301216,57.72584438781321,119.9880973982111,99.33087636003592,98.63667773864502,100.02507498142681,87.05100305620998,82.83128189604419,91.27072421637575,100.0,100.0,100.0,99.2717721231744,98.3856906017531,100.1578536445957,96.05777831984622,91.86775390661212,100.24780273308032,99.92660522460938,99.71901345107987,100.13419699813888,39.82868424042763,32.12111807440277,47.53625040645248,100.0,100.0,100.0,99.86429365854414,99.53813480930023,100.19045250778807,100.0,100.0,100.0,99.9609375,99.8504520654396,100.07142293456039
3.7024999999999997,99.92797389174952,99.72425329348398,100.13169449001506,99.35660837101267,98.0048139802089,100.70840276181644,38.163172854029554,30.861839575778777,45.46450613228033,98.05109463841578,97.26346627872185,98.8387229981097,82.3790746145368,61.24717910042317,103.51097012865044,99.54692655621152,99.19778176992664,99.89607134249641,88.07338656250705,56.764660420511234,119.38211270450284,98.73377659875318,97.86118743085603,99.60636576665034,88.65307617620371,83.6304250553965,93.67572729701091,100.0,100.0,100.0,99.54562025634414,99.12168558757077,99.9695549251175,96.14429536679884,92.5721388365679,99.71645189702978,99.84127449901986,99.52482708989541,100.15772190814431,38.92847974691583,32.822980473191464,45.0339790206402,100.0,100.0,100.0,100.0,100.0,100.0,99.888916015625,99.57472306109386,100.20310897015612,99.82305995204993,99.56057059580489,100.08554930829499
3.9025,100.0,100.0,100.0,99.13787751550183,98.3132943968969,99.96246063410676,39.68326329142613,33.756121085232046,45.610405497620214,98.52473881607487,97.62111515244288,99.42836247970686,81.68521277961482,60.11182744435075,103.25859811487888,99.54008278014169,99.01286728839476,100.0672982718886,88.30038449714819,56.5117106038427,120.08905839045367,99.29034677633159,98.90132562454632,99.67936792811685,88.07011349212583,82.76749049085429,93.37273649339735,100.0,100.0,100.0,98.8450949168862,97.92717968427662,99.76301014949578,97.36862124861088,94.59961198283425,100.13763051438748,99.96114095052083,99.8512309609321,100.07105094010957,39.15446356754613,31.160941692284048,47.147985442808206,100.0,100.0,100.0,99.89230346679688,99.74227158581547,100.04233534777829,99.87077331542969,99.67011245535429,100.07143417550508,99.88524421812996,99.62625873310512,100.14422970315479
4.1025,100.0,100.0,100.0,99.45934576324834,98.7833152992086,100.13537622728805,40.33421056084554,34.45304815021816,46.215372971472924,98.6417256368904,97.80790115383967,99.47555011994113,84.98657246970588,64.14409365093142,105.82905128848034,99.6606206090459,99.23039796191445,100.09084325617734,88.0470714384899,56.45383544815621,119.64030742882356,99.05901407193737,98.49183947064711,99.62618867322763,87.30413164990335,81.63995917837988,92.96830412142681,100.0,100.0,100.0,99.52646423448641,99.21848415936542,99.8344443096074,96.96414145463622,92.73495388079951,101.19332902847293,99.9027099609375,99.68773039119621,100.11768953067879,38.46102442277458,29.91088634461149,47.01116250093767,99.95773315429688,99.8381844614327,100.07728184716107,99.95413208007812,99.82439801121541,100.08386614894084,100.0,100.0,100.0,99.91894192165798,99.7686676743131,100.06921616900286
4.3025,100.0,100.0,100.0,99.25832327056082,98.66532757667612,99.85131896444553,39.84713542430339,31.611205084806254,48.08306576380052,98.258651245331,97.389105042152,99.12819744851001,84.64871682393844,62.87815135630748,106.4192822915694,99.52561960591898,99.00509760621044,100.04614160562753,87.93005940270803,55.47735361642763,120.38276518898843,99.09401470344163,98.46836727006203,99.71966213682124,89.44796495815069,86.23220375809133,92.66372615821005,100.0,100.0,100.0,99.35784940862885,98.77334168097683,99.94235713628088,97.73839146676212,94.66751366109268,100.80926927243159,99.88569015111678,99.70020705027191,100.07117325196164,37.99806867846925,30.112912099294885,45.88322525764362,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.85575794038319,99.50065426216078,100.21086161860558
4.5024999999999995,100.0,100.0,100.0,99.25839536152189,98.41492704818184,100.10186367486193,37.55764002375093,27.417632388165885,47.69764765933597,98.04155600883803,96.9633733578157,99.11973865986036,84.59807580277293,64.248805090672,104.94734651487386,99.79078405691261,99.56860602836237,100.01296208546285,88.18135495522822,56.14568174954437,120.21702816091207,99.70023091634116,99.47565457664001,99.9248072560423,89.4803620402562,85.61433669410712,93.34638738640528,100.0,100.0,100.0,99.50275160774352,98.99628548276466,100.00921773272238,97.4605396925801,93.90301798695295,101.01806139820727,99.98786926269531,99.95355835625956,100.02218016913108,37.86384186197747,31.36005861503415,44.36762510892079,100.0,100.0,100.0,100.0,100.0,100.0,99.96574401855469,99.86885347144997,100.06263456565942,99.92380777994792,99.78905343892099,100.05856212097484
4.7025,100.0,100.0,100.0,99.24395083142566,98.60211415874963,99.8857875041017,39.39664242891459,30.937929452005275,47.85535540582389,98.24030984035609,96.93160250705225,99.54901717365992,85.48913183924856,65.08569988401872,105.8925637944784,99.55416649085777,98.81707831036695,100.29125467134858,88.57734225351093,57.29869942740679,119.85598507961508,99.30694043505322,98.58864913605838,100.02523173404808,89.11239789510556,83.80614119510315,94.41865459510797,100.0,100.0,100.0,99.34889843763212,98.77381915973722,99.92397771552702,97.51905212767727,95.37846376552741,99.65964048982714,99.9359130859375,99.81718261707275,100.05464355480225,38.85304067881733,30.095156383565286,47.61092497406938,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.81244405110678,99.60677850597841,100.01810959623513
4.9025,100.0,100.0,100.0,99.1742434938312,98.36229950376382,99.98618748389858,40.46664861034826,31.098634178041745,49.834663042654775,98.77115961380335,97.79282160587076,99.74949762173594,84.37672101795862,61.41919644190491,107.33424559401232,99.45640194054806,98.96975809589236,99.94304578520375,88.54275455293951,57.34100184943254,119.74450725644647,99.32340944550982,98.61049322390744,100.03632566711221,90.74605912308907,86.52567262556035,94.9664456206178,100.0,100.0,100.0,99.68176659257897,99.29448369542811,100.06904948972984,98.28588907176898,96.60580621013385,99.96597193340412,100.0,100.0,100.0,37.53460417647317,27.715192350296036,47.3540160026503,100.0,100.0,100.0,99.93934631347656,99.76779178129782,100.11090084565531,100.0,100.0,100.0,99.96162414550781,99.8530808377268,100.07016745328883
5.1025,100.0,100.0,100.0,99.36787593348694,98.81747657384365,99.91827529313025,37.58483142881971,28.81125716288785,46.35840569475157,98.70869885418526,98.07950843900937,99.33788926936116,86.25623534045808,64.26336535437392,108.24910532654224,99.47138514663234,99.00986130645647,99.93290898680821,88.28422958131821,55.7561035582666,120.81235560436983,99.59881046840123,99.057191642687,100.14042929411544,89.873130409986,84.78098372245772,94.96527709751427,100.0,100.0,100.0,99.60060744953019,99.21959611757686,99.98161878148352,98.15239300401272,96.27859312546002,100.02619288256544,99.97314453125,99.89718579498972,100.04910326751029,38.526393360667655,30.392613275594982,46.66017344574033,99.9575703938802,99.83756134503868,100.07757944272171,99.96917724609375,99.88199733288594,100.05635715930157,100.0,100.0,100.0,99.96932983398438,99.88258150450531,100.05607816346344
5.302499999999999,100.0,100.0,100.0,99.69406667381826,99.22716923593697,100.16096411169957,37.60845796418613,28.087455928397365,47.129459999974884,98.43872379206012,97.15373790455966,99.72370967956059,86.29521990782794,65.46458907376558,107.12585074189029,99.41553326248,98.91667366537777,99.91439285958221,88.75905659643784,58.08134429484575,119.43676889802994,99.50262384100274,98.93654325488741,100.06870442711808,91.39741800694335,88.39186411724866,94.40297189663805,100.0,100.0,100.0,99.67669060116722,99.42262527518886,99.93075592714557,98.59411872612252,96.71873618287042,100.46950126937462,99.91421508789062,99.6715787155865,100.15685146019476,34.99414040790402,27.527360283658663,42.46092053214937,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.92075602213542,99.69662020567046,100.14489183860039
5.5024999999999995,100.0,100.0,100.0,99.62243237411766,99.03413341463369,100.21073133360166,38.40956851107419,27.705188675598468,49.113948346549904,98.84138936252279,97.76169478004564,99.92108394499994,85.89855888139142,65.00620066430416,106.79091709847867,99.69264901561654,99.32280893899872,100.06248909223436,88.59092821393695,56.929743574867665,120.25211285300624,99.70866239007144,99.26346504671534,100.15385973342754,90.29206737967573,85.8023917764647,94.78174298288674,100.0,100.0,100.0,99.76340581500341,99.47283630507619,100.05397532493063,98.86996328084462,97.39529725530913,100.34462930638011,100.0,100.0,100.0,36.888844131868005,28.202583246420105,45.575105017315906,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.95330810546875,99.82124348447078,100.08537272646674
5.7025,100.0,100.0,100.0,99.81490761893136,99.57560154474018,100.05421369312255,38.747216550064834,27.685982541976273,49.808450558153396,98.29992844222429,97.3982833838015,99.20157350064707,86.24083243666381,63.45758717783194,109.02407769549566,99.64829925907537,99.3039873146883,99.99261120346246,88.54461696513394,57.23381075733405,119.85542317293383,99.35754917922867,98.72065536240945,99.99444299604791,91.54284102871587,88.46816358042962,94.61751847700212,100.0,100.0,100.0,99.72634633382161,99.4053193960807,100.04737327156252,98.85897980275985,97.71414103021392,100.00381857530576,99.97296142578125,99.89648478904648,100.04943806251603,37.72547020556332,30.158519117528428,45.29242129359821,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
5.9025,100.0,100.0,100.0,99.59042431059338,98.89241971212475,100.288428909062,36.586328843279425,25.15006551702178,48.02259216953707,98.17845139561359,97.32529285109173,99.03160994013544,84.65693302431887,62.017399891053884,107.29646615758388,99.63257917410596,99.23280178426609,100.03235656394584,88.34845198689862,56.33026619374506,120.36663778005219,99.22584492406804,98.91599954172713,99.53569030640895,92.0612319710573,88.94083110755464,95.18163283455996,100.0,100.0,100.0,99.77888646201481,99.54303703803862,100.01473588599102,99.0882600616411,98.03017566075745,100.14634446252475,100.0,100.0,100.0,38.47161390601275,30.91253592477502,46.03069188725048,100.0,100.0,100.0,99.94003295898438,99.770420553585,100.10964536438374,99.89812215169272,99.60996808212958,100.18627622125584,99.82936634736902,99.57566655489325,100.08306613984479
6.1025,100.0,100.0,100.0,99.60535406687903,99.14396394429548,100.06674418946258,39.473872901729344,28.000985505947508,50.94676029751118,98.60015324404505,97.7036698454537,99.49663664263639,86.56347090597264,63.873595222693325,109.25334658925195,99.57864774860015,99.27319502982473,99.88410046737556,88.89270164853052,57.72654491788267,120.05885837917836,99.53062451593074,98.66276376710039,100.39848526476109,92.43514710984361,87.17156424218612,97.6987299775011,100.0,100.0,100.0,99.53878675188336,98.97723688762068,100.10033661614605,99.0153887612479,98.09808943502865,99.93268808746714,100.0,100.0,100.0,36.87478627703207,27.814101778875177,45.93547077518897,100.0,100.0,100.0,100.0,100.0,100.0,99.78447323753721,99.38520076977744,100.18374570529699,100.0,100.0,100.0
6.302499999999999,99.93850708007812,99.76457883739124,100.112435322765,99.5861325945173,98.75837850024276,100.41388668879183,35.77617204037753,23.659283853875106,47.89306022687995,98.89102521719268,98.15801163556442,99.62403879882092,88.38347346767527,69.42320781065818,107.34373912469238,99.92420923142207,99.76710781587661,100.08131064696752,88.46138975821135,56.32843362378208,120.59434589264062,99.7688471476237,99.4936108552059,100.0440834400415,92.67453740538872,88.54692986135333,96.8021449494241,100.0,100.0,100.0,99.65796549082833,99.20173456144286,100.11419642021382,99.06447970212162,98.09236272629767,100.03659667794555,99.99837239583333,99.99376883605999,100.0029759556067,36.23839096310307,27.57251035172239,44.90427157448376,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.90889485677084,99.74017102659168,100.07761868694998
6.5024999999999995,100.0,100.0,100.0,99.46802483659327,98.63931090215557,100.29673877103097,37.43529487806624,27.118576067622683,47.75201368850979,98.33322042777914,96.81775064289779,99.8486902126605,87.95010250769738,68.07497228146325,107.82523273393151,99.83748984424186,99.52573168913383,100.14924799934988,88.53858680399055,56.70792855183316,120.36924505614795,99.73194971125879,99.19385088200657,100.270048540511,94.2975319824151,91.32574681918061,97.26931714564958,100.0,100.0,100.0,99.73581415598466,99.33029806791738,100.14133024405194,98.9363239968785,97.99935178238073,99.87329621137626,99.94778442382812,99.80009647184934,100.09547237580689,36.946133560955644,26.82560515913568,47.066661962775605,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.91073608398438,99.73291827532768,100.08855389264109
6.7025,100.0,100.0,100.0,99.81533898247613,99.55582051136656,100.07485745358571,37.921600171900884,22.810142397010235,53.03305794679153,98.95787290966278,98.31717720612639,99.59856861319918,87.65318296565887,66.07536734340435,109.23099858791339,99.97311401367188,99.919879129797,100.02634889754678,88.43428328057297,56.752852797447915,120.11571376369803,99.69806266849876,99.1802749765616,100.21585036043592,93.35003898299645,90.23402670358432,96.4660512624086,100.0,100.0,100.0,99.86747741699217,99.69247863720557,100.0424761967788,99.15796554587448,98.36761302977656,99.9483180619724,99.98916625976562,99.95852381502426,100.019808704507,37.707494255898304,28.35465575986293,47.06033275193368,99.94804382324219,99.80108956360228,100.09499808288209,100.0,100.0,100.0,100.0,100.0,100.0,99.90169779459636,99.76295342017666,100.04044216901605
6.9025,99.90113394601005,99.62149851718823,100.18076937483184,99.6742957691296,99.4512876700155,99.8973038682437,36.249731926548286,23.386067340427275,49.1133965126693,99.2943096738873,98.44799131271293,100.14062803506167,88.69622083221198,69.07430135107116,108.31814031335281,99.91845267159599,99.72124256407304,100.11566277911894,88.17069308238284,55.630150714477445,120.71123545028826,99.70073827107748,99.36525217978715,100.0362243623678,95.014683354734,91.26039548051641,98.76897122895159,100.0,100.0,100.0,99.93052673339844,99.80188422431206,100.05916924248481,99.25036339637158,98.86791883756092,99.63280795518226,100.0,100.0,100.0,37.97323507666237,28.585543955175858,47.36092619814888,100.0,100.0,100.0,99.97222900390625,99.89368076527347,100.05077724253904,100.0,100.0,100.0,99.92191569010417,99.7010599099777,100.14277147023063
7.1025,99.95714460100447,99.83593122804368,100.07835797396527,99.70319388894474,99.32209462059456,100.08429315729492,41.158071168105394,29.666278243342987,52.6498640928678,98.89026916525924,98.03685718781233,99.74368114270617,87.87941832348544,68.03312283731742,107.72571380965343,99.81968906947544,99.59076388288169,100.04861425606921,88.40559920053633,56.36584459428041,120.44535380679227,99.62355174715557,99.19239115369852,100.05471234061261,94.47094946928041,91.35895490093303,97.58294403762781,100.0,100.0,100.0,99.57831331283327,99.16536204842568,99.99126457724086,99.24833992962198,98.6234534658769,99.87322639336705,100.0,100.0,100.0,37.71436045301463,28.101373878233442,47.32734702779581,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.95379856654576,99.82312117896163,100.08447595412989
7.302499999999999,100.0,100.0,100.0,99.59913074460805,99.16268703011738,100.03557445909873,40.64132487165729,27.03333651856183,54.24931322475275,99.36311758682669,98.93513890297928,99.79109627067409,87.6167376605709,66.02421236973255,109.20926295140927,99.67669338650174,99.15010066052706,100.20328611247639,88.24458384619574,56.012167268479374,120.4770004239121,99.68480017246344,99.27419366238327,100.0954066825436,94.23431886256951,91.29754296332247,97.17109476181656,100.0,100.0,100.0,99.75157165527344,99.3642412899904,100.13890202055646,99.32179559445848,98.49016096988757,100.15343021902939,100.0,100.0,100.0,39.68322797951724,29.90619129280384,49.46026466623065,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.922605242048,99.70369980934336,100.14151067475261
7.5024999999999995,100.0,100.0,100.0,99.60066424613392,99.15175569383311,100.04957279843471,39.151779382238985,24.709933043780786,53.59362572069719,99.25747254773452,98.28019280299938,100.23475229246968,89.39824023706606,70.21880118411659,108.57767929001554,99.63685680571056,98.95960202233192,100.31411158908921,88.34000888783035,56.05793852996479,120.6220792456959,99.86467851911272,99.70708453853761,100.02227249968783,93.60734793349242,89.8615724601559,97.35312340682896,100.0,100.0,100.0,99.96331787109375,99.85956514270188,100.0670705994856,98.89325500876045,97.70117059608502,100.08533942143589,100.0,100.0,100.0,40.083031086201885,31.881145526594384,48.284916645809375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.93377685546875,99.74646951719058,100.12108419374692
7.7025,99.96917724609375,99.88199733288594,100.05635715930157,93.4247774066347,76.69203371941425,110.15752109385515,40.91317719516283,25.609550245882552,56.21680414444311,99.19069753215028,98.37243564199073,100.00895942230983,88.70518193759519,68.70868855835847,108.70167531683191,99.67809150332498,99.19324578378202,100.16293722286792,88.63265264601934,56.631166487963604,120.63413880407508,99.77241685655382,99.56029564000745,99.98453807310017,95.59246108888335,91.444315166932,99.74060701083471,100.0,100.0,100.0,99.8734839303153,99.59207430489016,100.15489355574043,99.37269201330557,98.60328966056898,100.14209436604216,100.0,100.0,100.0,40.369234628851395,31.749809934170376,48.98865932353242,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.98222351074219,99.93194400634263,100.03250301514174
7.9025,100.0,100.0,100.0,89.23380433411158,59.507709862221844,118.9598988060013,40.86908812392247,28.216813986915067,53.52136226092986,99.07290946140138,98.31291280233535,99.83290612046741,89.27951659800569,70.05831425153757,108.50071894447379,99.83342488606772,99.58039304342996,100.08645672870546,88.3984607514881,56.280017515682346,120.51690398729384,99.65365854899089,99.32543935042177,99.98187774756,95.8978152444319,93.79898019740097,97.99665029146283,100.0,100.0,100.0,99.80809709242175,99.26531370330973,100.35088048153375,99.3539443409816,98.87588331779669,99.83200536416649,99.9639892578125,99.86213549782713,100.06584301779786,37.8774084286324,27.21931113530514,48.535505721959666,100.0,100.0,100.0,100.0,100.0,100.0,99.91714477539062,99.68279481067852,100.15149474010272,100.0,100.0,100.0
8.1025,100.0,100.0,100.0,88.64039553322061,57.73070127183901,119.55008979460221,38.91940328223373,26.043385893599506,51.795420670867955,99.32621837797619,98.74030638714557,99.9121303688068,89.02384169466605,69.0313502609064,109.01633312842571,99.8065912155878,99.42709506860493,100.18608736257069,88.548097398546,56.358976816192175,120.73721798089984,99.71076480926028,99.3774631125252,100.04406650599537,95.08675074261191,92.2217424525286,97.95175903269524,100.0,100.0,100.0,99.90274338495165,99.72104600286275,100.08444076704053,99.69916233871923,99.3434649458588,100.05485973157965,100.0,100.0,100.0,39.96361286938041,30.53084640124971,49.39637933751111,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.83012983534071,99.51507327775556,100.14518639292586
8.3025,100.0,100.0,100.0,88.8607606135292,58.18270780104686,119.53881342601152,40.49618543710955,28.499421545665037,52.49294932855406,99.42380269368489,99.14935176107488,99.6982536262949,89.24828435816401,69.74930817147292,108.74726054485512,99.9169209798177,99.76172727690063,100.07211468273478,88.5622518701491,56.6495198542909,120.47498388600731,99.5275500400048,98.97345736450082,100.08164271550879,95.77165360417278,93.18643624509536,98.3568709632502,100.0,100.0,100.0,99.9224853515625,99.70324081735671,100.14172988576829,98.98708789379566,98.2261007132936,99.7480750742977,100.0,100.0,100.0,35.7429874252761,26.1868056477215,45.29916920283069,100.0,100.0,100.0,99.93607954545455,99.75528519799208,100.11687389291701,100.0,100.0,100.0,100.0,100.0,100.0
8.5025,100.0,100.0,100.0,88.95941211499354,59.01760501102504,118.90121921896204,41.38901981540244,27.635191534346493,55.14284809645839,99.20724235616814,98.47121336896609,99.94327134337017,89.53438851611917,68.65221861312006,110.41655841911829,99.84096405998109,99.61183435130309,100.07009376865912,88.86525262896747,57.616068432061,120.11443682587395,99.91629100981213,99.75613304044114,100.07644897918313,95.18499361543003,91.5628774915998,98.80710973926024,100.0,100.0,100.0,99.88686116536458,99.75057201105378,100.0231503196754,99.33647321929475,98.38404767890229,100.28889875968719,100.0,100.0,100.0,41.0855455681646,33.50082824658548,48.67026288974372,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.9334247295673,99.74512142883817,100.12172803029644
8.702499999999999,100.0,100.0,100.0,88.83837909256,58.04838583705649,119.62837234806352,39.6888407860714,27.771164645444273,51.60651692669852,99.05261644163473,98.35082701981945,99.75440586344999,89.43641423916874,68.97484169394859,109.89798678438889,99.71991136338976,99.09134105083886,100.34848167594063,88.33698878302772,55.963415099713366,120.71056246634208,99.77819828071979,99.528795554766,100.0276010066736,95.38844874489297,93.043821706683,97.73307578310295,100.0,100.0,100.0,99.7600938706171,99.40131658870087,100.11887115253333,99.38107966963862,98.67000347321351,100.09215586606375,100.0,100.0,100.0,40.39838797814688,31.050734077168475,49.74604187912528,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
8.9025,100.0,100.0,100.0,89.70184557365648,60.913192639459304,118.49049850785369,42.194514245803475,29.901151212256348,54.48787727935059,99.57065795261596,98.97773447585249,100.16358142937942,90.37273686907675,71.18996097862622,109.55551275952729,99.91436952533145,99.74684818611927,100.08189086454362,88.63112382725087,56.81048394218604,120.45176371231572,99.80813852945964,99.54462184821219,100.07165521070706,94.86801565693908,90.57708633709088,99.15894497678728,100.0,100.0,100.0,99.9755859375,99.90653254089975,100.04463933410024,99.54914232284302,99.13130686948853,99.96697777619754,99.91525503305289,99.67556006985396,100.15494999625183,40.092578121602585,29.971232094561916,50.21392414864325,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.9642333984375,99.86307017241813,100.06539662445687
9.1025,100.0,100.0,100.0,88.57194358721718,57.25839619175623,119.88549098267814,40.551805993146274,25.2510398663483,55.85257211994424,99.38849105586382,98.93266290069167,99.84431921103598,89.95563184753814,70.1979493159201,109.71331437915619,99.77511935763889,99.56509759248124,99.98514112279653,88.3030948175258,55.868271497410106,120.73791813764151,99.87310742575025,99.64361296581905,100.10260188568145,96.3023928858055,94.15325645028015,98.45152932133084,100.0,100.0,100.0,99.81545003255209,99.43138787270951,100.19951219239466,99.52702544927698,99.02962123466598,100.02442966388796,99.92031521267361,99.69493259877002,100.1456978265772,39.02897493366263,29.108746937498907,48.94920292982635,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.9505615234375,99.81072839532199,100.090394651553
9.3025,100.0,100.0,100.0,88.7893329196506,57.898733577318005,119.67993226198321,41.71524892081479,27.741171739947802,55.68932610168177,99.29567120704816,98.99929980125297,99.59204261284333,88.9832469268304,67.61711471315436,110.34937914050644,99.96002197265625,99.84694703572335,100.07309690958917,88.87741089239807,57.68932850398906,120.06549328080709,99.73728216262091,99.38732196895683,100.08724235628499,96.24339427939155,94.05070727845633,98.43608128032676,100.0,100.0,100.0,99.80888730003721,99.58813644186505,100.02963815820938,99.81597052680121,99.34980748618474,100.28213356741769,100.0,100.0,100.0,39.86650949709914,28.420061612668825,51.31295738152946,100.0,100.0,100.0,100.0,100.0,100.0,99.9713134765625,99.89017573555721,100.05245121756778,99.88406450320512,99.6683014159153,100.09982759049495
9.5025,100.0,100.0,100.0,89.12480064491173,58.965400734779315,119.28420055504414,41.75634900612864,26.503998965044005,57.00869904721328,99.37327378364364,98.77259253529552,99.97395503199178,91.48142413836841,72.72638741241546,110.23646086432137,99.98388671875,99.93831147699383,100.02946196050617,88.2807709550683,55.527885148090746,121.03365676204585,99.76835214989816,99.50137657625848,100.03532772353785,96.46837677787842,94.82701529694543,98.10973825881139,100.0,100.0,100.0,99.92443084716797,99.78050653042698,100.06835516390895,99.60377837121915,99.17239831196689,100.03515843047141,99.9536641438802,99.82260655158265,100.08472173617776,41.44588074025597,31.140849140079702,51.75091234043223,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
9.702499999999999,100.0,100.0,100.0,88.72023089654844,57.76988438404581,119.67057740905109,41.145028843429444,26.510187839091014,55.77986984776787,99.23972829182944,98.72697701305493,99.75247957060394,90.83384344588112,72.03142057491877,109.63626631684345,99.85446929931639,99.6940550010773,100.01488359755548,88.81001044701149,57.36256413641232,120.25745675761065,99.73741053021143,99.3939847746432,100.08083628577967,95.71288603659318,93.0953351423299,98.33043693085644,100.0,100.0,100.0,99.91903686523436,99.79310041202221,100.04497331844652,99.5974090860718,99.31759836135777,99.87721981078586,100.0,100.0,100.0,41.35168186592819,29.806754975584514,52.89660875627187,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
9.9025,100.0,100.0,100.0,89.1801795321235,59.18858703830195,119.17177202594506,43.58803461007276,25.583535093183734,61.592534126961795,99.34448034977709,98.55187466978694,100.13708602976723,89.82418394640598,69.79785857430365,109.8505093185083,99.95011549729567,99.81860779997078,100.08162319462058,89.02151252040906,58.11755454038102,119.92547050043711,99.77563658272695,99.38973408970978,100.1615390757441,96.37445690937022,93.58380947989656,99.16510433884388,100.0,100.0,100.0,99.86860447920019,99.67824895630275,100.05896000209762,99.85240149119544,99.57409133896392,100.13071164342698,100.0,100.0,100.0,40.31260712887191,30.388902094133467,50.23631216361034,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,99.96944942989865,99.88303936874753,100.05585949104976

